Hadron interactions and cosmic strings from lattice simulations

This doctoral thesis focuses on the application of lattice techniques to study two separate topics: hadron interactions within quantum chromodynamics (QCD), and the emission of particles and gravitational waves (GWs) from cosmic string loops. The first part of the dissertation deals with the study of two- an three-particle interactions using lattice QCD simulations, complemented by the limit of large number of colors and chiral perturbation theory. In particular, this part presents results on the study of meson interactions as a function of the number of colors, three-pion interactions in chiral perturbation theory, and two- and three-particle scattering in the (1+1)-dimensional O(3) non-linear sigma model. The second part of the thesis is devoted to the study of the dynamics and decay into particles and GWs of cosmic string loops, using classical-field-theory lattice computations. Results are presented for both global and local string loops.

==> Chapters/Chapter_3/Figures/data/ChPT/KLlinesConst.txt <==
0.000000	0.010343	0.200105
0.038889	0.010343	0.200105
0.077778	0.010343	0.200105
0.116667	0.010343	0.200105
0.155556	0.010343	0.200105
0.194444	0.010343	0.200105
0.233333	0.010343	0.200105
0.272222	0.010343	0.200105
0.311111	0.010343	0.200105
0.350000	0.010343	0.200105


==> Chapters/Chapter_3/Figures/data/ChPT/KLlinesLin.txt <==
0.000000	0.077417	0.077417
0.038889	0.065285	0.095904
0.077778	0.053153	0.114391
0.116667	0.041021	0.132878
0.155556	0.028889	0.151366
0.194444	0.016758	0.169853
0.233333	0.004626	0.188340
0.272222	-0.007506	0.206827
0.311111	-0.019638	0.225314
0.350000	-0.031770	0.243801


==> Chapters/Chapter_3/Figures/data/ChPT/Lattice.txt <==
1.000000	51.913766	2.828886	-50.842558	1.956531
2.000000	56.327589	2.482659	-42.207144	2.247878
3.000000	52.693571	1.256660	-47.049396	1.427866
4.000000	48.220448	1.620684	-44.606674	1.192619
5.000000	60.841765	5.005017	-44.816206	2.253535
6.000000	54.778270	2.553755	-41.857935	2.146286
7.000000	57.394182	1.974108	-41.343658	3.313533
8.000000	50.129345	1.933203	-47.035579	2.654371
9.000000	53.622629	1.942970	-39.397743	1.986791
10.000000	57.528152	1.582267	-44.181485	2.136143
11.000000	48.373329	1.333500	-41.993250	1.542675
12.000000	49.016980	1.278902	-42.199157	2.118052
13.000000	42.564686	2.022537	-43.543389	1.651786
14.000000	51.561688	1.034358	-47.713173	1.021448
15.000000	45.952543	1.510977	-44.859647	1.139592
16.000000	46.436987	1.361806	-39.398986	1.768918
17.000000	45.591173	1.959628	-40.600093	2.435319
18.000000	51.470354	1.904308	-50.232220	1.093003
19.000000	49.466519	1.965065	-44.431739	0.927511
20.000000	43.854425	2.404720	-44.787155	2.377345
21.000000	42.168735	1.256819	-42.487621	2.456413


==> Chapters/Chapter_3/Figures/data/ChPT/Prediction.txt <==
0.500000	1.500000	74.808160	-45.888623
1.500000	2.500000	65.441060	-44.516072
2.500000	3.500000	64.814022	-44.407269
3.500000	4.500000	61.010425	-47.807550
4.500000	5.500000	58.760650	-43.332841
5.500000	6.500000	57.643272	-42.773183
6.500000	7.500000	55.750928	-39.714754
7.500000	8.500000	50.112277	-41.520927
8.500000	9.500000	50.749615	-40.052178
9.500000	10.500000	55.646932	-45.169053
10.500000	11.500000	49.552606	-43.380336
11.500000	12.500000	49.552614	-42.610436
12.500000	13.500000	44.701126	-40.991281
13.500000	14.500000	51.895210	-48.046317
14.500000	15.500000	47.169831	-44.169382
15.500000	16.500000	46.898091	-43.018810
16.500000	17.500000	42.834400	-39.560880
17.500000	18.500000	49.596229	-49.338674
18.500000	19.500000	45.513951	-44.320984
19.500000	20.500000	45.206605	-42.505627
20.500000	21.500000	42.231187	-39.681359


==> Chapters/Chapter_3/Figures/data/ChPT/SULlargeN.txt <==
0.000000	-0.041951	0.047516
0.000000	-0.895576	0.358331


==> Chapters/Chapter_3/Figures/data/ChPT/SULlines.txt <==
0.000000	-0.041951	-0.895576
0.038889	-0.107319	-0.878374
0.077778	-0.172687	-0.861171
0.116667	-0.238055	-0.843969
0.155556	-0.303422	-0.826767
0.194444	-0.368790	-0.809564
0.233333	-0.434158	-0.792362
0.272222	-0.499526	-0.775159
0.311111	-0.564894	-0.757957
0.350000	-0.630261	-0.740754


==> Chapters/Chapter_3/Figures/data/ChPT/SULpoints.txt <==
0.333333	-0.615309	0.023311	-0.792668	0.162612
0.250000	-0.446965	0.020117	-0.438539	0.308451
0.200000	-0.365455	0.021972	-0.838486	0.214619
0.166667	-0.350702	0.026811	-0.899142	0.246144


==> Chapters/Chapter_3/Figures/data/ChPT/UKlargeN.txt <==
0.000000	0.010343	0.024965
0.000000	0.200105	0.057643
0.000000	0.077417	0.092290


==> Chapters/Chapter_3/Figures/data/ChPT/UKpoints.txt <==
0.333333	-0.047484	0.070311	0.246014	0.079526
0.250000	0.086246	0.065876	0.033583	0.149605
0.200000	-0.010765	0.034835	0.223479	0.108857
0.166667	0.035864	0.046901	0.184561	0.093143


==> Chapters/Chapter_3/Figures/data/ChPT/ULlargeN.txt <==
0.000000	0.053381	0.308602


==> Chapters/Chapter_3/Figures/data/ChPT/ULlines.txt <==
0.000000	0.046248	0.046248
0.038889	-0.035439	0.078810
0.077778	-0.117127	0.111371
0.116667	-0.198815	0.143932
0.155556	-0.280503	0.176493
0.194444	-0.362191	0.209055
0.233333	-0.443879	0.241616
0.272222	-0.525567	0.274177
0.311111	-0.607254	0.306739
0.350000	-0.688942	0.339300


==> Chapters/Chapter_3/Figures/data/ChPT/ULpoints.txt <==
0.333333	-0.819489	0.234544	0.553981	0.421841
0.250000	-0.213074	0.205351	-0.266845	0.674583
0.200000	-0.433035	0.114175	0.246575	0.566360
0.166667	-0.274450	0.137563	0.018649	0.536899


==> Chapters/Chapter_3/Figures/data/Extrapolation/extrapolationCont.txt <==
0.000000	1.135469	0.152785


==> Chapters/Chapter_3/Figures/data/Extrapolation/extrapolationData.txt <==
0.005625	0.860644	0.039200	1.449220	0.060295
0.004225	0.929045	0.057788	1.392185	0.068369
0.003481	0.964383	0.068610	1.319092	0.082695


==> Chapters/Chapter_3/Figures/data/Extrapolation/extrapolationLines.txt <==
0.000000	1.135469	1.135469
0.000656	1.103403	1.172737
0.001313	1.071336	1.210005
0.001969	1.039269	1.247273
0.002625	1.007202	1.284541
0.003281	0.975135	1.321809
0.003938	0.943068	1.359077
0.004594	0.911002	1.396345
0.005250	0.878935	1.433613
0.005906	0.846868	1.470881


==> Chapters/Chapter_3/Figures/data/Extrapolation/interpolation_TM.txt <==
0.154119	0.005516	1.276516	0.088131
0.148116	0.002863	1.291314	0.057155
0.126813	0.002570	1.687874	0.126931
0.115767	0.002517	1.923032	0.203716
0.100234	0.001398	2.105344	0.138554


==> Chapters/Chapter_3/Figures/data/Extrapolation/interpolation_TMres.txt <==
0.140000	1.449220	0.060295


==> Chapters/Chapter_3/Figures/data/Extrapolation/interpolation_Wilson.txt <==
0.155127	0.005429	0.675669	0.044722
0.143196	0.003027	0.813909	0.067278
0.130261	0.002933	0.985580	0.063438
0.114944	0.002966	1.130985	0.084061
0.099492	0.001658	1.312927	0.070151


==> Chapters/Chapter_3/Figures/data/Extrapolation/interpolation_Wres.txt <==
0.140000	0.860644	0.039200


==> Chapters/Chapter_3/Figures/data/Extrapolation/interpolation_lines.txt <==
0.117235	1.140117	1.840298
0.123169	1.067457	1.738741
0.129103	0.994797	1.637183
0.135037	0.922138	1.535626
0.140970	0.849478	1.434068
0.146904	0.776819	1.332511
0.152838	0.704159	1.230953
0.158772	0.631500	1.129396
0.164705	0.558840	1.027838
0.170639	0.486180	0.926281


==> Chapters/Chapter_3/Figures/data/IAM/IAM.txt <==
0.000001	1.033638	0.624352	1.442925
0.040405	0.988849	0.627798	1.349900
0.080809	0.945878	0.618625	1.273131
0.121213	0.904953	0.601108	1.208798
0.161617	0.866122	0.578126	1.154117
0.202021	0.829337	0.551643	1.107030
0.242425	0.794503	0.523002	1.066004
0.282829	0.761503	0.493121	1.029885
0.323233	0.730212	0.462625	0.997800
0.363637	0.700508	0.431937	0.969079
0.404041	0.672272	0.401344	0.943199
0.444445	0.645393	0.371036	0.919750
0.484849	0.619769	0.341138	0.898401
0.525253	0.595307	0.311729	0.878885
0.565657	0.571919	0.282858	0.860980
0.606061	0.549528	0.254555	0.844502
0.646465	0.528063	0.226832	0.829295
0.686870	0.507459	0.199691	0.815226
0.727274	0.487656	0.173130	0.802182
0.767678	0.468602	0.147140	0.790063
0.808082	0.450246	0.121709	0.778783
0.848486	0.432545	0.096823	0.768267
0.888890	0.415458	0.072468	0.758448
0.929294	0.398948	0.048627	0.749268
0.969698	0.382979	0.025284	0.740674
1.010102	0.367522	0.002424	0.732620
1.050506	0.352547	-0.019970	0.725064
1.090910	0.338027	-0.041914	0.717968
1.131314	0.323939	-0.063422	0.711300
1.171718	0.310259	-0.084509	0.705027
1.212122	0.296967	-0.105191	0.699125
1.252526	0.284043	-0.125480	0.693566
1.292930	0.271470	-0.145389	0.688329
1.333334	0.259230	-0.164933	0.683393
1.373738	0.247308	-0.184122	0.678739
1.414142	0.235691	-0.202969	0.674350
1.454546	0.224363	-0.221485	0.670211
1.494950	0.213313	-0.239680	0.666307
1.535354	0.202530	-0.257565	0.662624
1.575758	0.192001	-0.275149	0.659150
1.616162	0.181716	-0.292442	0.655875
1.656566	0.171667	-0.309454	0.652787
1.696970	0.161843	-0.326191	0.649878
1.737374	0.152237	-0.342664	0.647137
1.777778	0.142839	-0.358879	0.644558
1.818182	0.133644	-0.374844	0.642131
1.858586	0.124642	-0.390566	0.639851
1.898990	0.115828	-0.406053	0.637710
1.939394	0.107196	-0.421310	0.635702
1.979798	0.098738	-0.436344	0.633821
2.020203	0.090450	-0.451162	0.632062
2.060607	0.082326	-0.465768	0.630420
2.101011	0.074361	-0.480169	0.628890
2.141415	0.066549	-0.494370	0.627468
2.181819	0.058887	-0.508375	0.626149
2.222223	0.051369	-0.522191	0.624929
2.262627	0.043992	-0.535821	0.623805
2.303031	0.036752	-0.549270	0.622774
2.343435	0.029644	-0.562543	0.621831
2.383839	0.022666	-0.575643	0.620975
2.424243	0.015813	-0.588575	0.620201
2.464647	0.009082	-0.601343	0.619507
2.505051	0.002470	-0.613951	0.618891
2.545455	-0.004025	-0.626401	0.618350
2.585859	-0.010408	-0.638698	0.617882
2.626263	-0.016680	-0.650845	0.617485
2.666667	-0.022845	-0.662845	0.617155
2.707071	-0.028904	-0.674701	0.616892
2.747475	-0.034861	-0.686416	0.616694
2.787879	-0.040718	-0.697994	0.616558
2.828283	-0.046476	-0.709436	0.616484
2.868687	-0.052139	-0.720746	0.616468
2.909091	-0.057708	-0.731927	0.616511
2.949495	-0.063186	-0.742980	0.616609
2.989899	-0.068573	-0.753909	0.616763
3.030303	-0.073873	-0.764715	0.616970
3.070707	-0.079087	-0.775402	0.617229
3.111111	-0.084216	-0.785970	0.617539
3.151515	-0.089263	-0.796423	0.617898
3.191919	-0.094228	-0.806763	0.618307
3.232323	-0.099114	-0.816991	0.618763
3.272727	-0.103922	-0.827109	0.619265
3.313131	-0.108654	-0.837120	0.619813
3.353536	-0.113310	-0.847025	0.620406
3.393940	-0.117892	-0.856826	0.621042
3.434344	-0.122402	-0.866525	0.621720
3.474748	-0.126841	-0.876124	0.622441
3.515152	-0.131210	-0.885623	0.623203
3.555556	-0.135510	-0.895025	0.624005
3.595960	-0.139743	-0.904332	0.624846
3.636364	-0.143908	-0.913544	0.625727
3.676768	-0.148009	-0.922663	0.626645
3.717172	-0.152045	-0.931691	0.627601
3.757576	-0.156018	-0.940629	0.628594
3.797980	-0.159928	-0.949479	0.629623
3.838384	-0.163777	-0.958241	0.630687
3.878788	-0.167565	-0.966917	0.631787
3.919192	-0.171294	-0.975508	0.632921
3.959596	-0.174964	-0.984016	0.634089
4.000000	-0.178576	-0.992442	0.635290


==> Chapters/Chapter_3/Figures/data/ScattLength/AA_3A.txt <==
4.932510	0.088348	0.736062	0.041939
4.836043	0.046727	0.719742	0.027122
4.474754	0.045340	0.572966	0.040738
4.275399	0.046461	0.520333	0.052527
3.978389	0.027733	0.456486	0.029406


==> Chapters/Chapter_3/Figures/data/ScattLength/AA_3B.txt <==
4.866135	0.048550	0.813230	0.029308
3.910130	0.031020	0.390143	0.023729


==> Chapters/Chapter_3/Figures/data/ScattLength/AA_3C.txt <==
5.240723	0.105479	1.025770	0.044482
4.495137	0.071688	0.641096	0.042852


==> Chapters/Chapter_3/Figures/data/ScattLength/AA_4A.txt <==
3.910797	0.049998	0.443876	0.025009
3.525453	0.020796	0.318861	0.014879
3.492394	0.019674	0.316552	0.019713
3.059231	0.032008	0.236616	0.011108


==> Chapters/Chapter_3/Figures/data/ScattLength/AA_5A.txt <==
3.455284	0.023161	0.355825	0.010289
3.076433	0.016094	0.249685	0.006054
3.007155	0.022587	0.205494	0.011481
2.507835	0.010408	0.140889	0.009028


==> Chapters/Chapter_3/Figures/data/ScattLength/AA_6A.txt <==
3.115919	0.015910	0.294322	0.007965
2.738315	0.010393	0.189171	0.004600
2.634889	0.015455	0.177085	0.010501
2.262618	0.009431	0.118442	0.007352


==> Chapters/Chapter_3/Figures/data/ScattLength/AA_LO.txt <==
0.000000	0.000000
0.011222	0.000003
0.022445	0.000010
0.033667	0.000023
0.044890	0.000040
0.056112	0.000063
0.067335	0.000090
0.078557	0.000123
0.089780	0.000160
0.101002	0.000203
0.112224	0.000251
0.123447	0.000303
0.134669	0.000361
0.145892	0.000423
0.157114	0.000491
0.168337	0.000564
0.179559	0.000641
0.190782	0.000724
0.202004	0.000812
0.213226	0.000905
0.224449	0.001002
0.235671	0.001105
0.246894	0.001213
0.258116	0.001325
0.269339	0.001443
0.280561	0.001566
0.291784	0.001694
0.303006	0.001827
0.314228	0.001964
0.325451	0.002107
0.336673	0.002255
0.347896	0.002408
0.359118	0.002566
0.370341	0.002729
0.381563	0.002896
0.392786	0.003069
0.404008	0.003247
0.415230	0.003430
0.426453	0.003618
0.437675	0.003811
0.448898	0.004009
0.460120	0.004212
0.471343	0.004420
0.482565	0.004633
0.493788	0.004851
0.505010	0.005074
0.516232	0.005302
0.527455	0.005535
0.538677	0.005773
0.549900	0.006016
0.561122	0.006264
0.572345	0.006517
0.583567	0.006775
0.594790	0.007038
0.606012	0.007306
0.617234	0.007579
0.628457	0.007857
0.639679	0.008141
0.650902	0.008429
0.662124	0.008722
0.673347	0.009020
0.684569	0.009323
0.695792	0.009631
0.707014	0.009945
0.718236	0.010263
0.729459	0.010586
0.740681	0.010914
0.751904	0.011247
0.763126	0.011586
0.774349	0.011929
0.785571	0.012277
0.796794	0.012631
0.808016	0.012989
0.819238	0.013352
0.830461	0.013720
0.841683	0.014094
0.852906	0.014472
0.864128	0.014855
0.875351	0.015244
0.886573	0.015637
0.897796	0.016036
0.909018	0.016439
0.920240	0.016847
0.931463	0.017261
0.942685	0.017679
0.953908	0.018103
0.965130	0.018531
0.976353	0.018965
0.987575	0.019403
0.998798	0.019847
1.010020	0.020295
1.021242	0.020749
1.032465	0.021207
1.043687	0.021671
1.054910	0.022139
1.066132	0.022613
1.077355	0.023091
1.088577	0.023575
1.099800	0.024063
1.111022	0.024557
1.122244	0.025056
1.133467	0.025559
1.144689	0.026068
1.155912	0.026582
1.167134	0.027100
1.178357	0.027624
1.189579	0.028152
1.200802	0.028686
1.212024	0.029225
1.223246	0.029769
1.234469	0.030317
1.245691	0.030871
1.256914	0.031430
1.268136	0.031994
1.279359	0.032562
1.290581	0.033136
1.301804	0.033715
1.313026	0.034299
1.324248	0.034887
1.335471	0.035481
1.346693	0.036080
1.357916	0.036684
1.369138	0.037293
1.380361	0.037907
1.391583	0.038526
1.402806	0.039149
1.414028	0.039778
1.425251	0.040412
1.436473	0.041051
1.447695	0.041695
1.458918	0.042344
1.470140	0.042998
1.481363	0.043657
1.492585	0.044321
1.503808	0.044990
1.515030	0.045664
1.526253	0.046343
1.537475	0.047027
1.548697	0.047716
1.559920	0.048410
1.571142	0.049109
1.582365	0.049813
1.593587	0.050522
1.604810	0.051236
1.616032	0.051955
1.627255	0.052679
1.638477	0.053409
1.649699	0.054143
1.660922	0.054882
1.672144	0.055626
1.683367	0.056375
1.694589	0.057129
1.705812	0.057888
1.717034	0.058653
1.728257	0.059422
1.739479	0.060196
1.750701	0.060975
1.761924	0.061760
1.773146	0.062549
1.784369	0.063343
1.795591	0.064142
1.806814	0.064947
1.818036	0.065756
1.829259	0.066570
1.840481	0.067390
1.851703	0.068214
1.862926	0.069043
1.874148	0.069878
1.885371	0.070717
1.896593	0.071561
1.907816	0.072411
1.919038	0.073265
1.930261	0.074125
1.941483	0.074989
1.952705	0.075858
1.963928	0.076733
1.975150	0.077612
1.986373	0.078497
1.997595	0.079386
2.008818	0.080281
2.020040	0.081180
2.031263	0.082085
2.042485	0.082994
2.053707	0.083909
2.064930	0.084828
2.076152	0.085753
2.087375	0.086682
2.098597	0.087617
2.109820	0.088557
2.121042	0.089501
2.132265	0.090451
2.143487	0.091405
2.154709	0.092365
2.165932	0.093330
2.177154	0.094299
2.188377	0.095274
2.199599	0.096254
2.210822	0.097238
2.222044	0.098228
2.233267	0.099223
2.244489	0.100222
2.255711	0.101227
2.266934	0.102237
2.278156	0.103252
2.289379	0.104271
2.300601	0.105296
2.311824	0.106326
2.323046	0.107361
2.334269	0.108401
2.345491	0.109445
2.356713	0.110495
2.367936	0.111550
2.379158	0.112610
2.390381	0.113675
2.401603	0.114745
2.412826	0.115820
2.424048	0.116899
2.435271	0.117984
2.446493	0.119074
2.457715	0.120169
2.468938	0.121269
2.480160	0.122374
2.491383	0.123484
2.502605	0.124599
2.513828	0.125719
2.525050	0.126844
2.536273	0.127974
2.547495	0.129109
2.558717	0.130249
2.569940	0.131394
2.581162	0.132544
2.592385	0.133699
2.603607	0.134859
2.614830	0.136024
2.626052	0.137195
2.637275	0.138370
2.648497	0.139550
2.659719	0.140735
2.670942	0.141925
2.682164	0.143120
2.693387	0.144320
2.704609	0.145526
2.715832	0.146736
2.727054	0.147951
2.738277	0.149171
2.749499	0.150396
2.760721	0.151627
2.771944	0.152862
2.783166	0.154102
2.794389	0.155347
2.805611	0.156598
2.816834	0.157853
2.828056	0.159113
2.839279	0.160379
2.850501	0.161649
2.861723	0.162924
2.872946	0.164204
2.884168	0.165490
2.895391	0.166780
2.906613	0.168076
2.917836	0.169376
2.929058	0.170681
2.940281	0.171992
2.951503	0.173307
2.962725	0.174628
2.973948	0.175953
2.985170	0.177284
2.996393	0.178619
3.007615	0.179959
3.018838	0.181305
3.030060	0.182655
3.041283	0.184011
3.052505	0.185371
3.063727	0.186737
3.074950	0.188108
3.086172	0.189483
3.097395	0.190864
3.108617	0.192249
3.119840	0.193640
3.131062	0.195035
3.142285	0.196436
3.153507	0.197842
3.164729	0.199252
3.175952	0.200668
3.187174	0.202089
3.198397	0.203514
3.209619	0.204945
3.220842	0.206381
3.232064	0.207821
3.243287	0.209267
3.254509	0.210718
3.265731	0.212173
3.276954	0.213634
3.288176	0.215100
3.299399	0.216571
3.310621	0.218047
3.321844	0.219527
3.333066	0.221013
3.344289	0.222504
3.355511	0.224000
3.366733	0.225501
3.377956	0.227006
3.389178	0.228517
3.400401	0.230033
3.411623	0.231554
3.422846	0.233080
3.434068	0.234611
3.445291	0.236147
3.456513	0.237688
3.467735	0.239234
3.478958	0.240784
3.490180	0.242340
3.501403	0.243901
3.512625	0.245467
3.523848	0.247038
3.535070	0.248614
3.546293	0.250195
3.557515	0.251781
3.568737	0.253372
3.579960	0.254968
3.591182	0.256570
3.602405	0.258176
3.613627	0.259787
3.624850	0.261403
3.636072	0.263024
3.647295	0.264650
3.658517	0.266281
3.669739	0.267917
3.680962	0.269558
3.692184	0.271205
3.703407	0.272856
3.714629	0.274512
3.725852	0.276173
3.737074	0.277839
3.748297	0.279510
3.759519	0.281187
3.770741	0.282868
3.781964	0.284554
3.793186	0.286245
3.804409	0.287942
3.815631	0.289643
3.826854	0.291349
3.838076	0.293061
3.849299	0.294777
3.860521	0.296498
3.871743	0.298224
3.882966	0.299956
3.894188	0.301692
3.905411	0.303434
3.916633	0.305180
3.927856	0.306931
3.939078	0.308688
3.950301	0.310449
3.961523	0.312216
3.972745	0.313987
3.983968	0.315763
3.995190	0.317545
4.006413	0.319331
4.017635	0.321123
4.028858	0.322919
4.040080	0.324721
4.051303	0.326527
4.062525	0.328339
4.073747	0.330155
4.084970	0.331977
4.096192	0.333803
4.107415	0.335635
4.118637	0.337472
4.129860	0.339313
4.141082	0.341160
4.152305	0.343011
4.163527	0.344868
4.174749	0.346730
4.185972	0.348596
4.197194	0.350468
4.208417	0.352345
4.219639	0.354226
4.230862	0.356113
4.242084	0.358005
4.253307	0.359901
4.264529	0.361803
4.275752	0.363710
4.286974	0.365622
4.298196	0.367538
4.309419	0.369460
4.320641	0.371387
4.331864	0.373319
4.343086	0.375255
4.354309	0.377197
4.365531	0.379144
4.376754	0.381096
4.387976	0.383053
4.399198	0.385015
4.410421	0.386982
4.421643	0.388953
4.432866	0.390930
4.444088	0.392912
4.455311	0.394899
4.466533	0.396891
4.477756	0.398888
4.488978	0.400890
4.500200	0.402897
4.511423	0.404909
4.522645	0.406926
4.533868	0.408948
4.545090	0.410975
4.556313	0.413007
4.567535	0.415044
4.578758	0.417086
4.589980	0.419133
4.601202	0.421185
4.612425	0.423242
4.623647	0.425304
4.634870	0.427371
4.646092	0.429443
4.657315	0.431520
4.668537	0.433602
4.679760	0.435690
4.690982	0.437782
4.702204	0.439879
4.713427	0.441981
4.724649	0.444088
4.735872	0.446200
4.747094	0.448318
4.758317	0.450440
4.769539	0.452567
4.780762	0.454699
4.791984	0.456837
4.803206	0.458979
4.814429	0.461126
4.825651	0.463278
4.836874	0.465436
4.848096	0.467598
4.859319	0.469765
4.870541	0.471938
4.881764	0.474115
4.892986	0.476297
4.904208	0.478485
4.915431	0.480677
4.926653	0.482874
4.937876	0.485077
4.949098	0.487284
4.960321	0.489497
4.971543	0.491714
4.982766	0.493936
4.993988	0.496164
5.005210	0.498396
5.016433	0.500634
5.027655	0.502876
5.038878	0.505124
5.050100	0.507376
5.061323	0.509634
5.072545	0.511896
5.083768	0.514164
5.094990	0.516436
5.106212	0.518714
5.117435	0.520996
5.128657	0.523284
5.139880	0.525577
5.151102	0.527874
5.162325	0.530177
5.173547	0.532484
5.184770	0.534797
5.195992	0.537115
5.207214	0.539437
5.218437	0.541765
5.229659	0.544098
5.240882	0.546435
5.252104	0.548778
5.263327	0.551126
5.274549	0.553479
5.285772	0.555836
5.296994	0.558199
5.308216	0.560567
5.319439	0.562940
5.330661	0.565317
5.341884	0.567700
5.353106	0.570088
5.364329	0.572481
5.375551	0.574879
5.386774	0.577281
5.397996	0.579689
5.409218	0.582102
5.420441	0.584520
5.431663	0.586943
5.442886	0.589371
5.454108	0.591804
5.465331	0.594242
5.476553	0.596684
5.487776	0.599132
5.498998	0.601585
5.510220	0.604043
5.521443	0.606506
5.532665	0.608974
5.543888	0.611447
5.555110	0.613925
5.566333	0.616408
5.577555	0.618896
5.588778	0.621389
5.600000	0.623887


==> Chapters/Chapter_3/Figures/data/ScattLength/SS_3A.txt <==
4.932510	0.088348	-0.494763	0.017068
4.836043	0.046727	-0.442659	0.012574
4.474754	0.045340	-0.416076	0.013124
4.275399	0.046461	-0.391709	0.010356
3.978389	0.027733	-0.324511	0.010712


==> Chapters/Chapter_3/Figures/data/ScattLength/SS_3B.txt <==
4.866135	0.048550	-0.456088	0.008595
3.910130	0.031020	-0.323475	0.009586


==> Chapters/Chapter_3/Figures/data/ScattLength/SS_3C.txt <==
5.240723	0.105479	-0.502343	0.018464
4.495137	0.071688	-0.446551	0.029523


==> Chapters/Chapter_3/Figures/data/ScattLength/SS_4A.txt <==
3.910797	0.049998	-0.344830	0.008689
3.525453	0.020796	-0.255044	0.005895
3.492394	0.019674	-0.252179	0.005547
3.059231	0.032008	-0.178986	0.009044


==> Chapters/Chapter_3/Figures/data/ScattLength/SS_5A.txt <==
3.455284	0.023161	-0.259395	0.004388
3.076433	0.016094	-0.192463	0.006095
3.007155	0.022587	-0.185537	0.005608
2.507835	0.010408	-0.132034	0.005434


==> Chapters/Chapter_3/Figures/data/ScattLength/SS_6A.txt <==
3.115919	0.015910	-0.216916	0.006987
2.738315	0.010393	-0.167029	0.006172
2.634889	0.015455	-0.138352	0.007008
2.262618	0.009431	-0.101744	0.002792


==> Chapters/Chapter_3/Figures/data/ScattLength/SS_LO.txt <==
0.000000	-0.000000
0.012024	-0.000003
0.024048	-0.000012
0.036072	-0.000026
0.048096	-0.000046
0.060120	-0.000072
0.072144	-0.000104
0.084168	-0.000141
0.096192	-0.000184
0.108216	-0.000233
0.120240	-0.000288
0.132265	-0.000348
0.144289	-0.000414
0.156313	-0.000486
0.168337	-0.000564
0.180361	-0.000647
0.192385	-0.000736
0.204409	-0.000831
0.216433	-0.000932
0.228457	-0.001038
0.240481	-0.001151
0.252505	-0.001268
0.264529	-0.001392
0.276553	-0.001522
0.288577	-0.001657
0.300601	-0.001798
0.312625	-0.001944
0.324649	-0.002097
0.336673	-0.002255
0.348697	-0.002419
0.360721	-0.002589
0.372745	-0.002764
0.384770	-0.002945
0.396794	-0.003132
0.408818	-0.003325
0.420842	-0.003523
0.432866	-0.003728
0.444890	-0.003938
0.456914	-0.004153
0.468938	-0.004375
0.480962	-0.004602
0.492986	-0.004835
0.505010	-0.005074
0.517034	-0.005318
0.529058	-0.005568
0.541082	-0.005824
0.553106	-0.006086
0.565130	-0.006354
0.577154	-0.006627
0.589178	-0.006906
0.601202	-0.007191
0.613226	-0.007481
0.625251	-0.007777
0.637275	-0.008079
0.649299	-0.008387
0.661323	-0.008701
0.673347	-0.009020
0.685371	-0.009345
0.697395	-0.009676
0.709419	-0.010012
0.721443	-0.010355
0.733467	-0.010703
0.745491	-0.011056
0.757515	-0.011416
0.769539	-0.011781
0.781563	-0.012152
0.793587	-0.012529
0.805611	-0.012912
0.817635	-0.013300
0.829659	-0.013694
0.841683	-0.014094
0.853707	-0.014499
0.865731	-0.014911
0.877756	-0.015328
0.889780	-0.015751
0.901804	-0.016179
0.913828	-0.016613
0.925852	-0.017053
0.937876	-0.017499
0.949900	-0.017951
0.961924	-0.018408
0.973948	-0.018871
0.985972	-0.019340
0.997996	-0.019815
1.010020	-0.020295
1.022044	-0.020781
1.034068	-0.021273
1.046092	-0.021771
1.058116	-0.022274
1.070140	-0.022783
1.082164	-0.023298
1.094188	-0.023818
1.106212	-0.024345
1.118236	-0.024877
1.130261	-0.025415
1.142285	-0.025958
1.154309	-0.026508
1.166333	-0.027063
1.178357	-0.027624
1.190381	-0.028190
1.202405	-0.028763
1.214429	-0.029341
1.226453	-0.029925
1.238477	-0.030514
1.250501	-0.031110
1.262525	-0.031711
1.274549	-0.032318
1.286573	-0.032931
1.298597	-0.033549
1.310621	-0.034173
1.322645	-0.034803
1.334669	-0.035439
1.346693	-0.036080
1.358717	-0.036727
1.370741	-0.037380
1.382766	-0.038039
1.394790	-0.038703
1.406814	-0.039373
1.418838	-0.040049
1.430862	-0.040731
1.442886	-0.041418
1.454910	-0.042112
1.466934	-0.042811
1.478958	-0.043515
1.490982	-0.044226
1.503006	-0.044942
1.515030	-0.045664
1.527054	-0.046392
1.539078	-0.047125
1.551102	-0.047864
1.563126	-0.048609
1.575150	-0.049360
1.587174	-0.050116
1.599198	-0.050879
1.611222	-0.051647
1.623246	-0.052420
1.635271	-0.053200
1.647295	-0.053985
1.659319	-0.054776
1.671343	-0.055573
1.683367	-0.056375
1.695391	-0.057183
1.707415	-0.057997
1.719439	-0.058817
1.731463	-0.059643
1.743487	-0.060474
1.755511	-0.061311
1.767535	-0.062154
1.779559	-0.063002
1.791583	-0.063856
1.803607	-0.064716
1.815631	-0.065582
1.827655	-0.066454
1.839679	-0.067331
1.851703	-0.068214
1.863727	-0.069103
1.875752	-0.069997
1.887776	-0.070897
1.899800	-0.071804
1.911824	-0.072715
1.923848	-0.073633
1.935872	-0.074556
1.947896	-0.075485
1.959920	-0.076420
1.971944	-0.077360
1.983968	-0.078307
1.995992	-0.079259
2.008016	-0.080217
2.020040	-0.081180
2.032064	-0.082150
2.044088	-0.083125
2.056112	-0.084105
2.068136	-0.085092
2.080160	-0.086084
2.092184	-0.087082
2.104208	-0.088086
2.116232	-0.089096
2.128257	-0.090111
2.140281	-0.091132
2.152305	-0.092159
2.164329	-0.093192
2.176353	-0.094230
2.188377	-0.095274
2.200401	-0.096324
2.212425	-0.097379
2.224449	-0.098441
2.236473	-0.099508
2.248497	-0.100581
2.260521	-0.101659
2.272545	-0.102744
2.284569	-0.103834
2.296593	-0.104930
2.308617	-0.106031
2.320641	-0.107139
2.332665	-0.108252
2.344689	-0.109371
2.356713	-0.110495
2.368737	-0.111626
2.380762	-0.112762
2.392786	-0.113904
2.404810	-0.115051
2.416834	-0.116205
2.428858	-0.117364
2.440882	-0.118529
2.452906	-0.119699
2.464930	-0.120876
2.476954	-0.122058
2.488978	-0.123246
2.501002	-0.124439
2.513026	-0.125639
2.525050	-0.126844
2.537074	-0.128055
2.549098	-0.129272
2.561122	-0.130494
2.573146	-0.131722
2.585170	-0.132956
2.597194	-0.134196
2.609218	-0.135441
2.621242	-0.136692
2.633267	-0.137949
2.645291	-0.139212
2.657315	-0.140481
2.669339	-0.141755
2.681363	-0.143035
2.693387	-0.144320
2.705411	-0.145612
2.717435	-0.146909
2.729459	-0.148212
2.741483	-0.149521
2.753507	-0.150835
2.765531	-0.152155
2.777555	-0.153481
2.789579	-0.154813
2.801603	-0.156151
2.813627	-0.157494
2.825651	-0.158843
2.837675	-0.160197
2.849699	-0.161558
2.861723	-0.162924
2.873747	-0.164296
2.885772	-0.165674
2.897796	-0.167057
2.909820	-0.168447
2.921844	-0.169842
2.933868	-0.171242
2.945892	-0.172649
2.957916	-0.174061
2.969940	-0.175479
2.981964	-0.176903
2.993988	-0.178332
3.006012	-0.179768
3.018036	-0.181209
3.030060	-0.182655
3.042084	-0.184108
3.054108	-0.185566
3.066132	-0.187030
3.078156	-0.188500
3.090180	-0.189976
3.102204	-0.191457
3.114228	-0.192944
3.126253	-0.194437
3.138277	-0.195935
3.150301	-0.197440
3.162325	-0.198950
3.174349	-0.200465
3.186373	-0.201987
3.198397	-0.203514
3.210421	-0.205047
3.222445	-0.206586
3.234469	-0.208131
3.246493	-0.209681
3.258517	-0.211237
3.270541	-0.212799
3.282565	-0.214366
3.294589	-0.215940
3.306613	-0.217519
3.318637	-0.219104
3.330661	-0.220694
3.342685	-0.222291
3.354709	-0.223893
3.366733	-0.225501
3.378758	-0.227114
3.390782	-0.228733
3.402806	-0.230359
3.414830	-0.231989
3.426854	-0.233626
3.438878	-0.235268
3.450902	-0.236917
3.462926	-0.238570
3.474950	-0.240230
3.486974	-0.241895
3.498998	-0.243566
3.511022	-0.245243
3.523046	-0.246926
3.535070	-0.248614
3.547094	-0.250308
3.559118	-0.252008
3.571142	-0.253714
3.583166	-0.255425
3.595190	-0.257143
3.607214	-0.258865
3.619238	-0.260594
3.631263	-0.262328
3.643287	-0.264069
3.655311	-0.265815
3.667335	-0.267566
3.679359	-0.269324
3.691383	-0.271087
3.703407	-0.272856
3.715431	-0.274630
3.727455	-0.276411
3.739479	-0.278197
3.751503	-0.279989
3.763527	-0.281787
3.775551	-0.283590
3.787575	-0.285399
3.799599	-0.287214
3.811623	-0.289035
3.823647	-0.290861
3.835671	-0.292693
3.847695	-0.294531
3.859719	-0.296375
3.871743	-0.298224
3.883768	-0.300080
3.895792	-0.301941
3.907816	-0.303807
3.919840	-0.305680
3.931864	-0.307558
3.943888	-0.309442
3.955912	-0.311332
3.967936	-0.313227
3.979960	-0.315128
3.991984	-0.317035
4.004008	-0.318948
4.016032	-0.320867
4.028056	-0.322791
4.040080	-0.324721
4.052104	-0.326657
4.064128	-0.328598
4.076152	-0.330545
4.088176	-0.332498
4.100200	-0.334457
4.112224	-0.336422
4.124248	-0.338392
4.136273	-0.340368
4.148297	-0.342350
4.160321	-0.344337
4.172345	-0.346330
4.184369	-0.348329
4.196393	-0.350334
4.208417	-0.352345
4.220441	-0.354361
4.232465	-0.356383
4.244489	-0.358411
4.256513	-0.360444
4.268537	-0.362484
4.280561	-0.364529
4.292585	-0.366579
4.304609	-0.368636
4.316633	-0.370698
4.328657	-0.372766
4.340681	-0.374840
4.352705	-0.376920
4.364729	-0.379005
4.376754	-0.381096
4.388778	-0.383193
4.400802	-0.385295
4.412826	-0.387404
4.424850	-0.389518
4.436874	-0.391638
4.448898	-0.393763
4.460922	-0.395894
4.472946	-0.398031
4.484970	-0.400174
4.496994	-0.402323
4.509018	-0.404477
4.521042	-0.406637
4.533066	-0.408803
4.545090	-0.410975
4.557114	-0.413152
4.569138	-0.415335
4.581162	-0.417524
4.593186	-0.419719
4.605210	-0.421919
4.617234	-0.424125
4.629259	-0.426337
4.641283	-0.428555
4.653307	-0.430778
4.665331	-0.433007
4.677355	-0.435242
4.689379	-0.437483
4.701403	-0.439729
4.713427	-0.441981
4.725451	-0.444239
4.737475	-0.446503
4.749499	-0.448772
4.761523	-0.451047
4.773547	-0.453328
4.785571	-0.455615
4.797595	-0.457907
4.809619	-0.460205
4.821643	-0.462509
4.833667	-0.464819
4.845691	-0.467134
4.857715	-0.469455
4.869739	-0.471782
4.881764	-0.474115
4.893788	-0.476453
4.905812	-0.478798
4.917836	-0.481147
4.929860	-0.483503
4.941884	-0.485865
4.953908	-0.488232
4.965932	-0.490605
4.977956	-0.492983
4.989980	-0.495368
5.002004	-0.497758
5.014028	-0.500154
5.026052	-0.502556
5.038076	-0.504963
5.050100	-0.507376
5.062124	-0.509795
5.074148	-0.512220
5.086172	-0.514650
5.098196	-0.517087
5.110220	-0.519529
5.122244	-0.521976
5.134269	-0.524430
5.146293	-0.526889
5.158317	-0.529354
5.170341	-0.531825
5.182365	-0.534301
5.194389	-0.536783
5.206413	-0.539271
5.218437	-0.541765
5.230461	-0.544265
5.242485	-0.546770
5.254509	-0.549281
5.266533	-0.551798
5.278557	-0.554320
5.290581	-0.556848
5.302605	-0.559382
5.314629	-0.561922
5.326653	-0.564468
5.338677	-0.567019
5.350701	-0.569576
5.362725	-0.572139
5.374749	-0.574707
5.386774	-0.577281
5.398798	-0.579861
5.410822	-0.582447
5.422846	-0.585039
5.434870	-0.587636
5.446894	-0.590239
5.458918	-0.592848
5.470942	-0.595462
5.482966	-0.598083
5.494990	-0.600709
5.507014	-0.603341
5.519038	-0.605978
5.531062	-0.608621
5.543086	-0.611270
5.555110	-0.613925
5.567134	-0.616586
5.579158	-0.619252
5.591182	-0.621924
5.603206	-0.624602
5.615230	-0.627286
5.627255	-0.629975
5.639279	-0.632670
5.651303	-0.635371
5.663327	-0.638077
5.675351	-0.640790
5.687375	-0.643508
5.699399	-0.646232
5.711423	-0.648961
5.723447	-0.651697
5.735471	-0.654438
5.747495	-0.657185
5.759519	-0.659937
5.771543	-0.662696
5.783567	-0.665460
5.795591	-0.668229
5.807615	-0.671005
5.819639	-0.673786
5.831663	-0.676574
5.843687	-0.679366
5.855711	-0.682165
5.867735	-0.684969
5.879760	-0.687780
5.891784	-0.690595
5.903808	-0.693417
5.915832	-0.696244
5.927856	-0.699078
5.939880	-0.701917
5.951904	-0.704761
5.963928	-0.707612
5.975952	-0.710468
5.987976	-0.713330
6.000000	-0.716197


==> Chapters/Chapter_3/Figures/data/ThresExp/AA_EnergyBand.txt <==
0.000000	-0.047259	-0.044426
0.030612	-0.047259	-0.044426
0.061224	-0.047259	-0.044426
0.091837	-0.047259	-0.044426
0.122449	-0.047259	-0.044426
0.153061	-0.047259	-0.044426
0.183673	-0.047259	-0.044426
0.214286	-0.047259	-0.044426
0.244898	-0.047259	-0.044426
0.275510	-0.047259	-0.044426
0.306122	-0.047259	-0.044426
0.336735	-0.047259	-0.044426
0.367347	-0.047259	-0.044426
0.397959	-0.047259	-0.044426
0.428571	-0.047259	-0.044426
0.459184	-0.047259	-0.044426
0.489796	-0.047259	-0.044426
0.520408	-0.047259	-0.044426
0.551020	-0.047259	-0.044426
0.581633	-0.047259	-0.044426
0.612245	-0.047259	-0.044426
0.642857	-0.047259	-0.044426
0.673469	-0.047259	-0.044426
0.704082	-0.047259	-0.044426
0.734694	-0.047259	-0.044426
0.765306	-0.047259	-0.044426
0.795918	-0.047259	-0.044426
0.826531	-0.047259	-0.044426
0.857143	-0.047259	-0.044426
0.887755	-0.047259	-0.044426
0.918367	-0.047259	-0.044426
0.948980	-0.047259	-0.044426
0.979592	-0.047259	-0.044426
1.010204	-0.047259	-0.044426
1.040816	-0.047259	-0.044426
1.071429	-0.047259	-0.044426
1.102041	-0.047259	-0.044426
1.132653	-0.047259	-0.044426
1.163265	-0.047259	-0.044426
1.193878	-0.047259	-0.044426
1.224490	-0.047259	-0.044426
1.255102	-0.047259	-0.044426
1.285714	-0.047259	-0.044426
1.316327	-0.047259	-0.044426
1.346939	-0.047259	-0.044426
1.377551	-0.047259	-0.044426
1.408163	-0.047259	-0.044426
1.438776	-0.047259	-0.044426
1.469388	-0.047259	-0.044426
1.500000	-0.047259	-0.044426


==> Chapters/Chapter_3/Figures/data/ThresExp/AA_L5.txt <==
0.000000	-0.000000	-0.000000
0.030612	-0.002662	-0.002587
0.061224	-0.005237	-0.005091
0.091837	-0.007729	-0.007515
0.122449	-0.010142	-0.009862
0.153061	-0.012479	-0.012136
0.183673	-0.014743	-0.014341
0.214286	-0.016939	-0.016479
0.244898	-0.019070	-0.018554
0.275510	-0.021139	-0.020570
0.306122	-0.023151	-0.022530
0.336735	-0.025107	-0.024437
0.367347	-0.027013	-0.026294
0.397959	-0.028872	-0.028106
0.428571	-0.030687	-0.029875
0.459184	-0.032461	-0.031604
0.489796	-0.034199	-0.033298
0.520408	-0.035904	-0.034960
0.551020	-0.037579	-0.036593
0.581633	-0.039228	-0.038200
0.612245	-0.040855	-0.039785
0.642857	-0.042463	-0.041351
0.673469	-0.044056	-0.042901
0.704082	-0.045637	-0.044440
0.734694	-0.047210	-0.045970
0.765306	-0.048779	-0.047495
0.795918	-0.050346	-0.049018
0.826531	-0.051916	-0.050543
0.857143	-0.053492	-0.052073
0.887755	-0.055077	-0.053611
0.918367	-0.056676	-0.055161
0.948980	-0.058291	-0.056726
0.979592	-0.059927	-0.058309
1.010204	-0.061587	-0.059915
1.040816	-0.063274	-0.061546
1.071429	-0.064993	-0.063205
1.102041	-0.066745	-0.064897
1.132653	-0.068536	-0.066625
1.163265	-0.070369	-0.068391
1.193878	-0.072247	-0.070200
1.224490	-0.074174	-0.072054
1.255102	-0.076153	-0.073958
1.285714	-0.078188	-0.075914
1.316327	-0.080283	-0.077926
1.346939	-0.082440	-0.079997
1.377551	-0.084665	-0.082131
1.408163	-0.086959	-0.084331
1.438776	-0.089328	-0.086601
1.469388	-0.091773	-0.088944
1.500000	-0.094300	-0.091362


==> Chapters/Chapter_3/Figures/data/ThresExp/AA_L5res.txt <==
0.720306	0.027975	-0.045842	0.001416


==> Chapters/Chapter_3/Figures/data/ThresExp/AA_L6.txt <==
0.000000	-0.000000	-0.000000
0.030612	-0.002652	-0.002578
0.061224	-0.005200	-0.005056
0.091837	-0.007646	-0.007437
0.122449	-0.009994	-0.009723
0.153061	-0.012247	-0.011918
0.183673	-0.014408	-0.014024
0.214286	-0.016480	-0.016045
0.244898	-0.018466	-0.017984
0.275510	-0.020368	-0.019842
0.306122	-0.022190	-0.021622
0.336735	-0.023933	-0.023328
0.367347	-0.025601	-0.024960
0.397959	-0.027195	-0.026522
0.428571	-0.028718	-0.028015
0.459184	-0.030172	-0.029442
0.489796	-0.031558	-0.030804
0.520408	-0.032879	-0.032103
0.551020	-0.034137	-0.033341
0.581633	-0.035332	-0.034520
0.612245	-0.036467	-0.035640
0.642857	-0.037544	-0.036704
0.673469	-0.038562	-0.037712
0.704082	-0.039525	-0.038667
0.734694	-0.040431	-0.039568
0.765306	-0.041284	-0.040417
0.795918	-0.042083	-0.041214
0.826531	-0.042830	-0.041961
0.857143	-0.043524	-0.042659
0.887755	-0.044168	-0.043307
0.918367	-0.044760	-0.043906
0.948980	-0.045302	-0.044457
0.979592	-0.045793	-0.044959
1.010204	-0.046234	-0.045414
1.040816	-0.046625	-0.045821
1.071429	-0.046966	-0.046179
1.102041	-0.047256	-0.046490
1.132653	-0.047496	-0.046752
1.163265	-0.047684	-0.046965
1.193878	-0.047821	-0.047129
1.224490	-0.047905	-0.047243
1.255102	-0.047936	-0.047306
1.285714	-0.047913	-0.047318
1.316327	-0.047835	-0.047279
1.346939	-0.047702	-0.047186
1.377551	-0.047511	-0.047038
1.408163	-0.047261	-0.046836
1.438776	-0.046952	-0.046576
1.469388	-0.046582	-0.046259
1.500000	-0.046148	-0.045882


==> Chapters/Chapter_3/Figures/data/ThresExp/AA_L6res.txt <==
1.012676	0.101401	-0.045842	0.001416


==> Chapters/Chapter_3/Figures/data/ThresExp/SS_EnergyBand.txt <==
-1.000000	0.096056	0.104267
-0.979592	0.096056	0.104267
-0.959184	0.096056	0.104267
-0.938776	0.096056	0.104267
-0.918367	0.096056	0.104267
-0.897959	0.096056	0.104267
-0.877551	0.096056	0.104267
-0.857143	0.096056	0.104267
-0.836735	0.096056	0.104267
-0.816327	0.096056	0.104267
-0.795918	0.096056	0.104267
-0.775510	0.096056	0.104267
-0.755102	0.096056	0.104267
-0.734694	0.096056	0.104267
-0.714286	0.096056	0.104267
-0.693878	0.096056	0.104267
-0.673469	0.096056	0.104267
-0.653061	0.096056	0.104267
-0.632653	0.096056	0.104267
-0.612245	0.096056	0.104267
-0.591837	0.096056	0.104267
-0.571429	0.096056	0.104267
-0.551020	0.096056	0.104267
-0.530612	0.096056	0.104267
-0.510204	0.096056	0.104267
-0.489796	0.096056	0.104267
-0.469388	0.096056	0.104267
-0.448980	0.096056	0.104267
-0.428571	0.096056	0.104267
-0.408163	0.096056	0.104267
-0.387755	0.096056	0.104267
-0.367347	0.096056	0.104267
-0.346939	0.096056	0.104267
-0.326531	0.096056	0.104267
-0.306122	0.096056	0.104267
-0.285714	0.096056	0.104267
-0.265306	0.096056	0.104267
-0.244898	0.096056	0.104267
-0.224490	0.096056	0.104267
-0.204082	0.096056	0.104267
-0.183673	0.096056	0.104267
-0.163265	0.096056	0.104267
-0.142857	0.096056	0.104267
-0.122449	0.096056	0.104267
-0.102041	0.096056	0.104267
-0.081633	0.096056	0.104267
-0.061224	0.096056	0.104267
-0.040816	0.096056	0.104267
-0.020408	0.096056	0.104267
0.000000	0.096056	0.104267


==> Chapters/Chapter_3/Figures/data/ThresExp/SS_L5.txt <==
-1.000000	0.296687	0.274929
-0.979592	0.286720	0.265756
-0.959184	0.276955	0.256767
-0.938776	0.267390	0.247960
-0.918367	0.258024	0.239332
-0.897959	0.248852	0.230882
-0.877551	0.239873	0.222608
-0.857143	0.231085	0.214506
-0.836735	0.222484	0.206574
-0.816327	0.214068	0.198811
-0.795918	0.205834	0.191214
-0.775510	0.197781	0.183781
-0.755102	0.189904	0.176509
-0.734694	0.182203	0.169396
-0.714286	0.174674	0.162441
-0.693878	0.167315	0.155639
-0.673469	0.160124	0.148990
-0.653061	0.153097	0.142491
-0.632653	0.146232	0.136139
-0.612245	0.139527	0.129933
-0.591837	0.132978	0.123870
-0.571429	0.126585	0.117948
-0.551020	0.120343	0.112165
-0.530612	0.114251	0.106517
-0.510204	0.108306	0.101004
-0.489796	0.102505	0.095622
-0.469388	0.096847	0.090370
-0.448980	0.091327	0.085244
-0.428571	0.085944	0.080244
-0.408163	0.080696	0.075366
-0.387755	0.075579	0.070608
-0.367347	0.070591	0.065968
-0.346939	0.065730	0.061443
-0.326531	0.060993	0.057032
-0.306122	0.056378	0.052732
-0.285714	0.051881	0.048541
-0.265306	0.047501	0.044456
-0.244898	0.043235	0.040476
-0.224490	0.039080	0.036597
-0.204082	0.035034	0.032818
-0.183673	0.031094	0.029136
-0.163265	0.027258	0.025549
-0.142857	0.023524	0.022055
-0.122449	0.019887	0.018651
-0.102041	0.016347	0.015336
-0.081633	0.012901	0.012106
-0.061224	0.009545	0.008960
-0.040816	0.006279	0.005895
-0.020408	0.003098	0.002909
0.000000	-0.000000	-0.000000


==> Chapters/Chapter_3/Figures/data/ThresExp/SS_L5res.txt <==
-0.494506	0.017585	0.100161	0.004106


==> Chapters/Chapter_3/Figures/data/ThresExp/SS_L6.txt <==
-1.000000	0.339573	0.312778
-0.979592	0.327297	0.301567
-0.959184	0.315319	0.290625
-0.938776	0.303633	0.279945
-0.918367	0.292233	0.269523
-0.897959	0.281114	0.259355
-0.877551	0.270271	0.249435
-0.857143	0.259699	0.239759
-0.836735	0.249392	0.230323
-0.816327	0.239346	0.221121
-0.795918	0.229555	0.212149
-0.775510	0.220014	0.203403
-0.755102	0.210719	0.194879
-0.734694	0.201664	0.186572
-0.714286	0.192846	0.178477
-0.693878	0.184258	0.170591
-0.673469	0.175896	0.162910
-0.653061	0.167756	0.155429
-0.632653	0.159834	0.148144
-0.612245	0.152124	0.141051
-0.591837	0.144622	0.134146
-0.571429	0.137324	0.127426
-0.551020	0.130226	0.120887
-0.530612	0.123323	0.114524
-0.510204	0.116612	0.108334
-0.489796	0.110087	0.102313
-0.469388	0.103746	0.096458
-0.448980	0.097583	0.090765
-0.428571	0.091596	0.085231
-0.408163	0.085779	0.079852
-0.387755	0.080131	0.074625
-0.367347	0.074646	0.069546
-0.346939	0.069321	0.064612
-0.326531	0.064152	0.059820
-0.306122	0.059136	0.055166
-0.285714	0.054269	0.050649
-0.265306	0.049548	0.046263
-0.244898	0.044970	0.042007
-0.224490	0.040531	0.037877
-0.204082	0.036228	0.033871
-0.183673	0.032057	0.029986
-0.163265	0.028016	0.026218
-0.142857	0.024102	0.022565
-0.122449	0.020311	0.019025
-0.102041	0.016641	0.015595
-0.081633	0.013088	0.012272
-0.061224	0.009651	0.009053
-0.040816	0.006325	0.005936
-0.020408	0.003109	0.002919
0.000000	-0.000000	-0.000000


==> Chapters/Chapter_3/Figures/data/ThresExp/SS_L6res.txt <==
-0.470273	0.016537	0.100161	0.004106


==> Chapters/Chapter_7/figures/dataPS.txt <==
0.000000	-1.570796	-0.000000	1.570796
0.010010	-1.564424	0.003186	1.567610
0.020020	-1.558053	0.006372	1.564424
0.030030	-1.551684	0.009555	1.561239
0.040040	-1.545318	0.012737	1.558055
0.050050	-1.538958	0.015915	1.554873
0.060060	-1.532602	0.019090	1.551692
0.070070	-1.526254	0.022260	1.548514
0.080080	-1.519914	0.025425	1.545339
0.090090	-1.513583	0.028583	1.542166
0.100100	-1.507262	0.031735	1.538997
0.110110	-1.500953	0.034879	1.535832
0.120120	-1.494656	0.038015	1.532671
0.130130	-1.488372	0.041142	1.529514
0.140140	-1.482103	0.044259	1.526362
0.150150	-1.475850	0.047366	1.523216
0.160160	-1.469613	0.050462	1.520075
0.170170	-1.463394	0.053546	1.516940
0.180180	-1.457193	0.056618	1.513811
0.190190	-1.451012	0.059677	1.510689
0.200200	-1.444851	0.062722	1.507573
0.210210	-1.438712	0.065753	1.504465
0.220220	-1.432596	0.068769	1.501364
0.230230	-1.426502	0.071770	1.498272
0.240240	-1.420432	0.074755	1.495187
0.250250	-1.414388	0.077723	1.492111
0.260260	-1.408369	0.080675	1.489043
0.270270	-1.402376	0.083609	1.485985
0.280280	-1.396411	0.086525	1.482936
0.290290	-1.390474	0.089422	1.479896
0.300300	-1.384565	0.092301	1.476866
0.310310	-1.378686	0.095161	1.473847
0.320320	-1.372837	0.098001	1.470837
0.330330	-1.367018	0.100820	1.467838
0.340340	-1.361230	0.103620	1.464850
0.350350	-1.355475	0.106398	1.461873
0.360360	-1.349751	0.109156	1.458907
0.370370	-1.344061	0.111892	1.455953
0.380380	-1.338404	0.114606	1.453010
0.390390	-1.332781	0.117298	1.450079
0.400400	-1.327191	0.119968	1.447160
0.410410	-1.321637	0.122616	1.444253
0.420420	-1.316118	0.125241	1.441358
0.430430	-1.310634	0.127842	1.438476
0.440440	-1.305186	0.130421	1.435607
0.450450	-1.299774	0.132977	1.432750
0.460460	-1.294398	0.135509	1.429907
0.470470	-1.289059	0.138017	1.427076
0.480480	-1.283757	0.140502	1.424259
0.490490	-1.278492	0.142962	1.421455
0.500501	-1.273265	0.145399	1.418664
0.510511	-1.268074	0.147812	1.415887
0.520521	-1.262922	0.150201	1.413123
0.530531	-1.257807	0.152566	1.410374
0.540541	-1.252731	0.154907	1.407638
0.550551	-1.247692	0.157224	1.404916
0.560561	-1.242691	0.159516	1.402207
0.570571	-1.237729	0.161784	1.399513
0.580581	-1.232805	0.164029	1.396833
0.590591	-1.227919	0.166249	1.394167
0.600601	-1.223071	0.168445	1.391516
0.610611	-1.218261	0.170617	1.388878
0.620621	-1.213490	0.172765	1.386255
0.630631	-1.208757	0.174889	1.383646
0.640641	-1.204062	0.176989	1.381051
0.650651	-1.199405	0.179066	1.378471
0.660661	-1.194786	0.181119	1.375905
0.670671	-1.190205	0.183148	1.373353
0.680681	-1.185662	0.185155	1.370816
0.690691	-1.181156	0.187137	1.368293
0.700701	-1.176688	0.189097	1.365785
0.710711	-1.172257	0.191034	1.363291
0.720721	-1.167864	0.192947	1.360811
0.730731	-1.163507	0.194838	1.358345
0.740741	-1.159188	0.196707	1.355894
0.750751	-1.154905	0.198553	1.353458
0.760761	-1.150659	0.200376	1.351035
0.770771	-1.146449	0.202178	1.348627
0.780781	-1.142275	0.203957	1.346233
0.790791	-1.138138	0.205715	1.343853
0.800801	-1.134036	0.207452	1.341487
0.810811	-1.129969	0.209166	1.339136
0.820821	-1.125938	0.210860	1.336798
0.830831	-1.121942	0.212533	1.334475
0.840841	-1.117981	0.214185	1.332165
0.850851	-1.114054	0.215816	1.329870
0.860861	-1.110162	0.217426	1.327588
0.870871	-1.106304	0.219017	1.325320
0.880881	-1.102479	0.220587	1.323066
0.890891	-1.098688	0.222138	1.320826
0.900901	-1.094931	0.223668	1.318599
0.910911	-1.091206	0.225180	1.316386
0.920921	-1.087515	0.226672	1.314187
0.930931	-1.083856	0.228145	1.312001
0.940941	-1.080229	0.229599	1.309828
0.950951	-1.076634	0.231035	1.307668
0.960961	-1.073070	0.232452	1.305522
0.970971	-1.069538	0.233851	1.303389
0.980981	-1.066038	0.235232	1.301270
0.990991	-1.062568	0.236595	1.299163
1.001001	-1.059129	0.237940	1.297069
1.011011	-1.055720	0.239268	1.294988
1.021021	-1.052341	0.240579	1.292920
1.031031	-1.048991	0.241873	1.290865
1.041041	-1.045672	0.243150	1.288822
1.051051	-1.042381	0.244411	1.286792
1.061061	-1.039119	0.245655	1.284774
1.071071	-1.035886	0.246882	1.282769
1.081081	-1.032682	0.248094	1.280776
1.091091	-1.029505	0.249290	1.278796
1.101101	-1.026356	0.250471	1.276827
1.111111	-1.023235	0.251636	1.274871
1.121121	-1.020141	0.252786	1.272927
1.131131	-1.017074	0.253920	1.270994
1.141141	-1.014034	0.255040	1.269074
1.151151	-1.011020	0.256146	1.267165
1.161161	-1.008032	0.257236	1.265268
1.171171	-1.005070	0.258313	1.263383
1.181181	-1.002134	0.259375	1.261509
1.191191	-0.999223	0.260424	1.259647
1.201201	-0.996337	0.261459	1.257796
1.211211	-0.993476	0.262480	1.255956
1.221221	-0.990640	0.263488	1.254128
1.231231	-0.987828	0.264483	1.252310
1.241241	-0.985039	0.265465	1.250504
1.251251	-0.982275	0.266433	1.248709
1.261261	-0.979535	0.267390	1.246924
1.271271	-0.976817	0.268333	1.245150
1.281281	-0.974123	0.269265	1.243387
1.291291	-0.971451	0.270184	1.241635
1.301301	-0.968802	0.271091	1.239893
1.311311	-0.966176	0.271986	1.238162
1.321321	-0.963571	0.272870	1.236441
1.331331	-0.960988	0.273742	1.234730
1.341341	-0.958427	0.274603	1.233030
1.351351	-0.955887	0.275452	1.231340
1.361361	-0.953369	0.276291	1.229660
1.371371	-0.950871	0.277118	1.227989
1.381381	-0.948394	0.277935	1.226329
1.391391	-0.945937	0.278741	1.224679
1.401401	-0.943501	0.279537	1.223038
1.411411	-0.941085	0.280322	1.221407
1.421421	-0.938688	0.281097	1.219786
1.431431	-0.936311	0.281862	1.218174
1.441441	-0.933954	0.282618	1.216571
1.451451	-0.931615	0.283363	1.214978
1.461461	-0.929296	0.284099	1.213395
1.471471	-0.926995	0.284825	1.211820
1.481481	-0.924713	0.285542	1.210255
1.491491	-0.922449	0.286249	1.208699
1.501502	-0.920204	0.286948	1.207151
1.511512	-0.917976	0.287637	1.205613
1.521522	-0.915766	0.288318	1.204084
1.531532	-0.913574	0.288989	1.202563
1.541542	-0.911399	0.289652	1.201051
1.551552	-0.909241	0.290307	1.199548
1.561562	-0.907100	0.290953	1.198053
1.571572	-0.904976	0.291591	1.196567
1.581582	-0.902868	0.292221	1.195089
1.591592	-0.900777	0.292842	1.193620
1.601602	-0.898703	0.293456	1.192159
1.611612	-0.896644	0.294062	1.190706
1.621622	-0.894601	0.294660	1.189261
1.631632	-0.892574	0.295250	1.187825
1.641642	-0.890563	0.295833	1.186396
1.651652	-0.888567	0.296409	1.184976
1.661662	-0.886586	0.296977	1.183563
1.671672	-0.884620	0.297538	1.182158
1.681682	-0.882670	0.298092	1.180761
1.691692	-0.880734	0.298638	1.179372
1.701702	-0.878812	0.299178	1.177991
1.711712	-0.876905	0.299711	1.176617
1.721722	-0.875013	0.300237	1.175250
1.731732	-0.873134	0.300757	1.173891
1.741742	-0.871270	0.301270	1.172540
1.751752	-0.869419	0.301777	1.171195
1.761762	-0.867582	0.302277	1.169858
1.771772	-0.865758	0.302770	1.168529
1.781782	-0.863948	0.303258	1.167206
1.791792	-0.862151	0.303739	1.165891
1.801802	-0.860368	0.304215	1.164583
1.811812	-0.858597	0.304684	1.163281
1.821822	-0.856839	0.305148	1.161987
1.831832	-0.855094	0.305605	1.160699
1.841842	-0.853361	0.306057	1.159419
1.851852	-0.851641	0.306504	1.158145
1.861862	-0.849933	0.306944	1.156878
1.871872	-0.848238	0.307380	1.155617
1.881882	-0.846554	0.307809	1.154364
1.891892	-0.844883	0.308234	1.153116
1.901902	-0.843223	0.308653	1.151876
1.911912	-0.841575	0.309067	1.150641
1.921922	-0.839938	0.309475	1.149414
1.931932	-0.838313	0.309879	1.148192
1.941942	-0.836699	0.310278	1.146977
1.951952	-0.835097	0.310671	1.145768
1.961962	-0.833505	0.311060	1.144565
1.971972	-0.831925	0.311444	1.143369
1.981982	-0.830355	0.311823	1.142178
1.991992	-0.828797	0.312198	1.140994
2.002002	-0.827248	0.312567	1.139816
2.012012	-0.825711	0.312933	1.138643
2.022022	-0.824184	0.313293	1.137477
2.032032	-0.822667	0.313650	1.136317
2.042042	-0.821160	0.314001	1.135162
2.052052	-0.819664	0.314349	1.134013
2.062062	-0.818177	0.314692	1.132870
2.072072	-0.816701	0.315031	1.131732
2.082082	-0.815234	0.315366	1.130600
2.092092	-0.813778	0.315697	1.129474
2.102102	-0.812330	0.316023	1.128354
2.112112	-0.810893	0.316346	1.127239
2.122122	-0.809464	0.316665	1.126129
2.132132	-0.808045	0.316979	1.125025
2.142142	-0.806636	0.317290	1.123926
2.152152	-0.805235	0.317597	1.122832
2.162162	-0.803844	0.317900	1.121744
2.172172	-0.802462	0.318200	1.120662
2.182182	-0.801088	0.318496	1.119584
2.192192	-0.799723	0.318788	1.118512
2.202202	-0.798367	0.319077	1.117444
2.212212	-0.797020	0.319362	1.116382
2.222222	-0.795682	0.319644	1.115325
2.232232	-0.794351	0.319922	1.114273
2.242242	-0.793030	0.320196	1.113226
2.252252	-0.791716	0.320468	1.112184
2.262262	-0.790411	0.320736	1.111147
2.272272	-0.789114	0.321001	1.110115
2.282282	-0.787825	0.321262	1.109087
2.292292	-0.786544	0.321521	1.108065
2.302302	-0.785271	0.321776	1.107047
2.312312	-0.784006	0.322028	1.106034
2.322322	-0.782748	0.322277	1.105026
2.332332	-0.781499	0.322523	1.104022
2.342342	-0.780257	0.322766	1.103023
2.352352	-0.779022	0.323006	1.102028
2.362362	-0.777795	0.323243	1.101039
2.372372	-0.776576	0.323477	1.100053
2.382382	-0.775364	0.323709	1.099073
2.392392	-0.774159	0.323937	1.098096
2.402402	-0.772961	0.324163	1.097124
2.412412	-0.771771	0.324386	1.096157
2.422422	-0.770588	0.324606	1.095194
2.432432	-0.769411	0.324824	1.094235
2.442442	-0.768242	0.325039	1.093281
2.452452	-0.767080	0.325251	1.092330
2.462462	-0.765924	0.325460	1.091385
2.472472	-0.764775	0.325668	1.090443
2.482482	-0.763633	0.325872	1.089505
2.492492	-0.762498	0.326074	1.088572
2.502503	-0.761369	0.326274	1.087643
2.512513	-0.760247	0.326471	1.086718
2.522523	-0.759131	0.326666	1.085797
2.532533	-0.758022	0.326858	1.084880
2.542543	-0.756919	0.327048	1.083967
2.552553	-0.755822	0.327236	1.083058
2.562563	-0.754731	0.327421	1.082153
2.572573	-0.753647	0.327604	1.081252
2.582583	-0.752569	0.327785	1.080354
2.592593	-0.751497	0.327964	1.079461
2.602603	-0.750431	0.328140	1.078571
2.612613	-0.749371	0.328315	1.077686
2.622623	-0.748317	0.328487	1.076804
2.632633	-0.747269	0.328657	1.075926
2.642643	-0.746227	0.328825	1.075051
2.652653	-0.745190	0.328991	1.074181
2.662663	-0.744159	0.329155	1.073314
2.672673	-0.743134	0.329316	1.072451
2.682683	-0.742115	0.329476	1.071591
2.692693	-0.741101	0.329634	1.070735
2.702703	-0.740092	0.329790	1.069882
2.712713	-0.739089	0.329944	1.069033
2.722723	-0.738092	0.330096	1.068188
2.732733	-0.737100	0.330246	1.067346
2.742743	-0.736113	0.330395	1.066508
2.752753	-0.735132	0.330541	1.065673
2.762763	-0.734156	0.330686	1.064842
2.772773	-0.733185	0.330829	1.064013
2.782783	-0.732219	0.330970	1.063189
2.792793	-0.731259	0.331109	1.062368
2.802803	-0.730303	0.331247	1.061550
2.812813	-0.729353	0.331382	1.060735
2.822823	-0.728407	0.331517	1.059924
2.832833	-0.727467	0.331649	1.059116
2.842843	-0.726531	0.331780	1.058311
2.852853	-0.725600	0.331909	1.057510
2.862863	-0.724675	0.332037	1.056711
2.872873	-0.723754	0.332163	1.055916
2.882883	-0.722837	0.332287	1.055125
2.892893	-0.721926	0.332410	1.054336
2.902903	-0.721019	0.332531	1.053550
2.912913	-0.720117	0.332651	1.052768
2.922923	-0.719219	0.332769	1.051988
2.932933	-0.718326	0.332886	1.051212
2.942943	-0.717438	0.333001	1.050439
2.952953	-0.716554	0.333115	1.049669
2.962963	-0.715674	0.333227	1.048902
2.972973	-0.714799	0.333338	1.048137
2.982983	-0.713928	0.333448	1.047376
2.992993	-0.713062	0.333556	1.046618
3.003003	-0.712200	0.333662	1.045863
3.013013	-0.711342	0.333768	1.045110
3.023023	-0.710489	0.333872	1.044361
3.033033	-0.709640	0.333974	1.043614
3.043043	-0.708795	0.334076	1.042870
3.053053	-0.707954	0.334175	1.042129
3.063063	-0.707117	0.334274	1.041391
3.073073	-0.706285	0.334372	1.040656
3.083083	-0.705456	0.334468	1.039924
3.093093	-0.704631	0.334562	1.039194
3.103103	-0.703811	0.334656	1.038467
3.113113	-0.702994	0.334748	1.037743
3.123123	-0.702182	0.334840	1.037021
3.133133	-0.701373	0.334930	1.036303
3.143143	-0.700568	0.335018	1.035587
3.153153	-0.699767	0.335106	1.034873
3.163163	-0.698970	0.335192	1.034162
3.173173	-0.698177	0.335278	1.033454
3.183183	-0.697387	0.335362	1.032749
3.193193	-0.696601	0.335445	1.032046
3.203203	-0.695819	0.335527	1.031346
3.213213	-0.695041	0.335607	1.030648
3.223223	-0.694266	0.335687	1.029953
3.233233	-0.693495	0.335766	1.029260
3.243243	-0.692727	0.335843	1.028570
3.253253	-0.691963	0.335920	1.027883
3.263263	-0.691202	0.335995	1.027198
3.273273	-0.690445	0.336069	1.026515
3.283283	-0.689692	0.336143	1.025835
3.293293	-0.688942	0.336215	1.025157
3.303303	-0.688195	0.336287	1.024482
3.313313	-0.687452	0.336357	1.023809
3.323323	-0.686712	0.336426	1.023139
3.333333	-0.685976	0.336495	1.022471
3.343343	-0.685243	0.336562	1.021805
3.353353	-0.684513	0.336629	1.021142
3.363363	-0.683787	0.336694	1.020481
3.373373	-0.683064	0.336759	1.019822
3.383383	-0.682344	0.336822	1.019166
3.393393	-0.681627	0.336885	1.018512
3.403403	-0.680914	0.336947	1.017861
3.413413	-0.680203	0.337008	1.017211
3.423423	-0.679496	0.337068	1.016564
3.433433	-0.678792	0.337127	1.015919
3.443443	-0.678091	0.337186	1.015277
3.453453	-0.677393	0.337243	1.014637
3.463463	-0.676699	0.337300	1.013998
3.473473	-0.676007	0.337355	1.013362
3.483483	-0.675318	0.337410	1.012729
3.493493	-0.674633	0.337465	1.012097
3.503504	-0.673950	0.337518	1.011468
3.513514	-0.673270	0.337570	1.010841
3.523524	-0.672593	0.337622	1.010216
3.533534	-0.671920	0.337673	1.009593
3.543544	-0.671249	0.337723	1.008972
3.553554	-0.670580	0.337773	1.008353
3.563564	-0.669915	0.337821	1.007736
3.573574	-0.669253	0.337869	1.007122
3.583584	-0.668593	0.337916	1.006509
3.593594	-0.667937	0.337962	1.005899
3.603604	-0.667283	0.338008	1.005290
3.613614	-0.666631	0.338053	1.004684
3.623624	-0.665983	0.338097	1.004080
3.633634	-0.665337	0.338140	1.003477
3.643644	-0.664694	0.338183	1.002877
3.653654	-0.664054	0.338225	1.002279
3.663664	-0.663416	0.338266	1.001683
3.673674	-0.662781	0.338307	1.001088
3.683684	-0.662149	0.338347	1.000496
3.693694	-0.661519	0.338386	0.999905
3.703704	-0.660892	0.338425	0.999317
3.713714	-0.660267	0.338463	0.998730
3.723724	-0.659645	0.338500	0.998145
3.733734	-0.659026	0.338537	0.997563
3.743744	-0.658409	0.338573	0.996982
3.753754	-0.657794	0.338608	0.996403
3.763764	-0.657182	0.338643	0.995825
3.773774	-0.656573	0.338677	0.995250
3.783784	-0.655966	0.338711	0.994677
3.793794	-0.655362	0.338744	0.994105
3.803804	-0.654759	0.338776	0.993535
3.813814	-0.654160	0.338808	0.992967
3.823824	-0.653563	0.338839	0.992401
3.833834	-0.652968	0.338869	0.991837
3.843844	-0.652375	0.338899	0.991274
3.853854	-0.651785	0.338929	0.990714
3.863864	-0.651197	0.338957	0.990155
3.873874	-0.650612	0.338986	0.989597
3.883884	-0.650029	0.339013	0.989042
3.893894	-0.649448	0.339040	0.988488
3.903904	-0.648869	0.339067	0.987936
3.913914	-0.648293	0.339093	0.987386
3.923924	-0.647719	0.339119	0.986837
3.933934	-0.647147	0.339144	0.986291
3.943944	-0.646578	0.339168	0.985746
3.953954	-0.646010	0.339192	0.985202
3.963964	-0.645445	0.339215	0.984660
3.973974	-0.644882	0.339238	0.984120
3.983984	-0.644321	0.339261	0.983582
3.993994	-0.643763	0.339283	0.983045
4.004004	-0.643206	0.339304	0.982510
4.014014	-0.642652	0.339325	0.981976
4.024024	-0.642099	0.339345	0.981445
4.034034	-0.641549	0.339365	0.980914
4.044044	-0.641001	0.339385	0.980386
4.054054	-0.640455	0.339404	0.979859
4.064064	-0.639911	0.339422	0.979333
4.074074	-0.639369	0.339440	0.978809
4.084084	-0.638830	0.339458	0.978287
4.094094	-0.638292	0.339475	0.977767
4.104104	-0.637756	0.339492	0.977247
4.114114	-0.637222	0.339508	0.976730
4.124124	-0.636690	0.339524	0.976214
4.134134	-0.636161	0.339539	0.975699
4.144144	-0.635633	0.339554	0.975186
4.154154	-0.635107	0.339568	0.974675
4.164164	-0.634583	0.339582	0.974165
4.174174	-0.634061	0.339596	0.973657
4.184184	-0.633541	0.339609	0.973150
4.194194	-0.633022	0.339622	0.972644
4.204204	-0.632506	0.339634	0.972141
4.214214	-0.631992	0.339646	0.971638
4.224224	-0.631479	0.339658	0.971137
4.234234	-0.630969	0.339669	0.970638
4.244244	-0.630460	0.339680	0.970140
4.254254	-0.629953	0.339690	0.969643
4.264264	-0.629448	0.339700	0.969148
4.274274	-0.628944	0.339710	0.968654
4.284284	-0.628443	0.339719	0.968162
4.294294	-0.627943	0.339728	0.967671
4.304304	-0.627445	0.339737	0.967182
4.314314	-0.626949	0.339745	0.966694
4.324324	-0.626455	0.339752	0.966207
4.334334	-0.625962	0.339760	0.965722
4.344344	-0.625471	0.339767	0.965238
4.354354	-0.624982	0.339773	0.964755
4.364364	-0.624495	0.339780	0.964274
4.374374	-0.624009	0.339786	0.963795
4.384384	-0.623525	0.339791	0.963316
4.394394	-0.623043	0.339797	0.962839
4.404404	-0.622562	0.339802	0.962364
4.414414	-0.622083	0.339806	0.961889
4.424424	-0.621606	0.339810	0.961416
4.434434	-0.621130	0.339814	0.960945
4.444444	-0.620656	0.339818	0.960474
4.454454	-0.620184	0.339821	0.960005
4.464464	-0.619713	0.339824	0.959538
4.474474	-0.619244	0.339827	0.959071
4.484484	-0.618777	0.339829	0.958606
4.494494	-0.618311	0.339831	0.958142
4.504505	-0.617847	0.339833	0.957680
4.514515	-0.617384	0.339834	0.957218
4.524525	-0.616923	0.339835	0.956758
4.534535	-0.616463	0.339836	0.956300
4.544545	-0.616006	0.339837	0.955842
4.554555	-0.615549	0.339837	0.955386
4.564565	-0.615094	0.339837	0.954931
4.574575	-0.614641	0.339836	0.954477
4.584585	-0.614189	0.339836	0.954025
4.594595	-0.613739	0.339835	0.953574
4.604605	-0.613290	0.339834	0.953124
4.614615	-0.612843	0.339832	0.952675
4.624625	-0.612397	0.339830	0.952227
4.634635	-0.611953	0.339828	0.951781
4.644645	-0.611510	0.339826	0.951336
4.654655	-0.611069	0.339823	0.950892
4.664665	-0.610629	0.339820	0.950449
4.674675	-0.610190	0.339817	0.950007
4.684685	-0.609753	0.339814	0.949567
4.694695	-0.609318	0.339810	0.949128
4.704705	-0.608884	0.339806	0.948690
4.714715	-0.608451	0.339802	0.948253
4.724725	-0.608020	0.339797	0.947817
4.734735	-0.607590	0.339793	0.947382
4.744745	-0.607161	0.339788	0.946949
4.754755	-0.606734	0.339782	0.946517
4.764765	-0.606308	0.339777	0.946085
4.774775	-0.605884	0.339771	0.945655
4.784785	-0.605461	0.339765	0.945226
4.794795	-0.605039	0.339759	0.944799
4.804805	-0.604619	0.339753	0.944372
4.814815	-0.604200	0.339746	0.943947
4.824825	-0.603783	0.339739	0.943522
4.834835	-0.603366	0.339732	0.943099
4.844845	-0.602952	0.339725	0.942677
4.854855	-0.602538	0.339717	0.942255
4.864865	-0.602126	0.339710	0.941835
4.874875	-0.601715	0.339702	0.941416
4.884885	-0.601305	0.339693	0.940998
4.894895	-0.600897	0.339685	0.940582
4.904905	-0.600490	0.339676	0.940166
4.914915	-0.600084	0.339667	0.939751
4.924925	-0.599679	0.339658	0.939338
4.934935	-0.599276	0.339649	0.938925
4.944945	-0.598874	0.339640	0.938514
4.954955	-0.598473	0.339630	0.938103
4.964965	-0.598074	0.339620	0.937694
4.974975	-0.597675	0.339610	0.937285
4.984985	-0.597278	0.339600	0.936878
4.994995	-0.596883	0.339589	0.936472
5.005005	-0.596488	0.339578	0.936066
5.015015	-0.596095	0.339568	0.935662
5.025025	-0.595702	0.339556	0.935259
5.035035	-0.595311	0.339545	0.934857
5.045045	-0.594922	0.339534	0.934455
5.055055	-0.594533	0.339522	0.934055
5.065065	-0.594146	0.339510	0.933656
5.075075	-0.593759	0.339498	0.933258
5.085085	-0.593374	0.339486	0.932860
5.095095	-0.592991	0.339474	0.932464
5.105105	-0.592608	0.339461	0.932069
5.115115	-0.592226	0.339448	0.931675
5.125125	-0.591846	0.339435	0.931281
5.135135	-0.591467	0.339422	0.930889
5.145145	-0.591088	0.339409	0.930497
5.155155	-0.590711	0.339395	0.930107
5.165165	-0.590336	0.339382	0.929717
5.175175	-0.589961	0.339368	0.929329
5.185185	-0.589587	0.339354	0.928941
5.195195	-0.589215	0.339340	0.928555
5.205205	-0.588843	0.339326	0.928169
5.215215	-0.588473	0.339311	0.927784
5.225225	-0.588104	0.339297	0.927400
5.235235	-0.587736	0.339282	0.927017
5.245245	-0.587369	0.339267	0.926635
5.255255	-0.587003	0.339252	0.926254
5.265265	-0.586638	0.339237	0.925874
5.275275	-0.586274	0.339221	0.925495
5.285285	-0.585911	0.339206	0.925117
5.295295	-0.585549	0.339190	0.924739
5.305305	-0.585189	0.339174	0.924363
5.315315	-0.584829	0.339158	0.923987
5.325325	-0.584471	0.339142	0.923612
5.335335	-0.584113	0.339126	0.923239
5.345345	-0.583757	0.339109	0.922866
5.355355	-0.583401	0.339093	0.922494
5.365365	-0.583047	0.339076	0.922123
5.375375	-0.582693	0.339059	0.921752
5.385385	-0.582341	0.339042	0.921383
5.395395	-0.581989	0.339025	0.921014
5.405405	-0.581639	0.339008	0.920647
5.415415	-0.581290	0.338990	0.920280
5.425425	-0.580941	0.338973	0.919914
5.435435	-0.580594	0.338955	0.919549
5.445445	-0.580247	0.338937	0.919184
5.455455	-0.579902	0.338919	0.918821
5.465465	-0.579557	0.338901	0.918458
5.475475	-0.579214	0.338883	0.918097
5.485485	-0.578871	0.338865	0.917736
5.495495	-0.578530	0.338846	0.917376
5.505506	-0.578189	0.338827	0.917017
5.515516	-0.577849	0.338809	0.916658
5.525526	-0.577511	0.338790	0.916301
5.535536	-0.577173	0.338771	0.915944
5.545546	-0.576836	0.338752	0.915588
5.555556	-0.576500	0.338733	0.915233
5.565566	-0.576165	0.338713	0.914879
5.575576	-0.575831	0.338694	0.914525
5.585586	-0.575498	0.338674	0.914172
5.595596	-0.575166	0.338655	0.913821
5.605606	-0.574835	0.338635	0.913469
5.615616	-0.574504	0.338615	0.913119
5.625626	-0.574175	0.338595	0.912770
5.635636	-0.573846	0.338575	0.912421
5.645646	-0.573519	0.338555	0.912073
5.655656	-0.573192	0.338534	0.911726
5.665666	-0.572866	0.338514	0.911380
5.675676	-0.572541	0.338493	0.911034
5.685686	-0.572217	0.338473	0.910689
5.695696	-0.571894	0.338452	0.910345
5.705706	-0.571571	0.338431	0.910002
5.715716	-0.571250	0.338410	0.909660
5.725726	-0.570929	0.338389	0.909318
5.735736	-0.570609	0.338368	0.908977
5.745746	-0.570290	0.338346	0.908637
5.755756	-0.569972	0.338325	0.908297
5.765766	-0.569655	0.338303	0.907959
5.775776	-0.569339	0.338282	0.907621
5.785786	-0.569023	0.338260	0.907283
5.795796	-0.568709	0.338238	0.906947
5.805806	-0.568395	0.338217	0.906611
5.815816	-0.568082	0.338195	0.906276
5.825826	-0.567770	0.338173	0.905942
5.835836	-0.567458	0.338150	0.905609
5.845846	-0.567148	0.338128	0.905276
5.855856	-0.566838	0.338106	0.904944
5.865866	-0.566529	0.338083	0.904612
5.875876	-0.566221	0.338061	0.904282
5.885886	-0.565914	0.338038	0.903952
5.895896	-0.565607	0.338015	0.903623
5.905906	-0.565302	0.337993	0.903294
5.915916	-0.564997	0.337970	0.902967
5.925926	-0.564693	0.337947	0.902640
5.935936	-0.564389	0.337924	0.902313
5.945946	-0.564087	0.337901	0.901988
5.955956	-0.563785	0.337877	0.901663
5.965966	-0.563484	0.337854	0.901338
5.975976	-0.563184	0.337831	0.901015
5.985986	-0.562885	0.337807	0.900692
5.995996	-0.562586	0.337784	0.900370
6.006006	-0.562288	0.337760	0.900048
6.016016	-0.561991	0.337736	0.899728
6.026026	-0.561695	0.337713	0.899407
6.036036	-0.561399	0.337689	0.899088
6.046046	-0.561104	0.337665	0.898769
6.056056	-0.560810	0.337641	0.898451
6.066066	-0.560517	0.337617	0.898134
6.076076	-0.560224	0.337593	0.897817
6.086086	-0.559933	0.337568	0.897501
6.096096	-0.559641	0.337544	0.897186
6.106106	-0.559351	0.337520	0.896871
6.116116	-0.559061	0.337495	0.896557
6.126126	-0.558773	0.337471	0.896243
6.136136	-0.558484	0.337446	0.895931
6.146146	-0.558197	0.337422	0.895619
6.156156	-0.557910	0.337397	0.895307
6.166166	-0.557624	0.337372	0.894996
6.176176	-0.557339	0.337347	0.894686
6.186186	-0.557054	0.337322	0.894377
6.196196	-0.556770	0.337297	0.894068
6.206206	-0.556487	0.337272	0.893759
6.216216	-0.556205	0.337247	0.893452
6.226226	-0.555923	0.337222	0.893145
6.236236	-0.555642	0.337197	0.892838
6.246246	-0.555361	0.337171	0.892533
6.256256	-0.555082	0.337146	0.892228
6.266266	-0.554803	0.337120	0.891923
6.276276	-0.554524	0.337095	0.891619
6.286286	-0.554247	0.337069	0.891316
6.296296	-0.553970	0.337044	0.891014
6.306306	-0.553693	0.337018	0.890712
6.316316	-0.553418	0.336992	0.890410
6.326326	-0.553143	0.336967	0.890109
6.336336	-0.552869	0.336941	0.889809
6.346346	-0.552595	0.336915	0.889510
6.356356	-0.552322	0.336889	0.889211
6.366366	-0.552050	0.336863	0.888912
6.376376	-0.551778	0.336837	0.888615
6.386386	-0.551507	0.336811	0.888318
6.396396	-0.551237	0.336784	0.888021
6.406406	-0.550967	0.336758	0.887725
6.416416	-0.550698	0.336732	0.887430
6.426426	-0.550430	0.336705	0.887135
6.436436	-0.550162	0.336679	0.886841
6.446446	-0.549895	0.336652	0.886547
6.456456	-0.549628	0.336626	0.886254
6.466466	-0.549363	0.336599	0.885962
6.476476	-0.549097	0.336573	0.885670
6.486486	-0.548833	0.336546	0.885379
6.496496	-0.548569	0.336519	0.885088
6.506507	-0.548305	0.336493	0.884798
6.516517	-0.548043	0.336466	0.884509
6.526527	-0.547781	0.336439	0.884220
6.536537	-0.547519	0.336412	0.883931
6.546547	-0.547258	0.336385	0.883643
6.556557	-0.546998	0.336358	0.883356
6.566567	-0.546739	0.336331	0.883070
6.576577	-0.546480	0.336304	0.882783
6.586587	-0.546221	0.336277	0.882498
6.596597	-0.545963	0.336250	0.882213
6.606607	-0.545706	0.336222	0.881928
6.616617	-0.545449	0.336195	0.881644
6.626627	-0.545193	0.336168	0.881361
6.636637	-0.544938	0.336140	0.881078
6.646647	-0.544683	0.336113	0.880796
6.656657	-0.544429	0.336085	0.880514
6.666667	-0.544175	0.336058	0.880233
6.676677	-0.543922	0.336030	0.879953
6.686687	-0.543670	0.336003	0.879673
6.696697	-0.543418	0.335975	0.879393
6.706707	-0.543166	0.335948	0.879114
6.716717	-0.542916	0.335920	0.878836
6.726727	-0.542665	0.335892	0.878558
6.736737	-0.542416	0.335864	0.878280
6.746747	-0.542167	0.335837	0.878003
6.756757	-0.541918	0.335809	0.877727
6.766767	-0.541670	0.335781	0.877451
6.776777	-0.541423	0.335753	0.877176
6.786787	-0.541176	0.335725	0.876901
6.796797	-0.540930	0.335697	0.876627
6.806807	-0.540684	0.335669	0.876353
6.816817	-0.540439	0.335641	0.876080
6.826827	-0.540195	0.335613	0.875807
6.836837	-0.539951	0.335585	0.875535
6.846847	-0.539707	0.335556	0.875264
6.856857	-0.539464	0.335528	0.874992
6.866867	-0.539222	0.335500	0.874722
6.876877	-0.538980	0.335472	0.874452
6.886887	-0.538739	0.335443	0.874182
6.896897	-0.538498	0.335415	0.873913
6.906907	-0.538258	0.335387	0.873644
6.916917	-0.538018	0.335358	0.873376
6.926927	-0.537779	0.335330	0.873109
6.936937	-0.537540	0.335301	0.872841
6.946947	-0.537302	0.335273	0.872575
6.956957	-0.537064	0.335244	0.872309
6.966967	-0.536827	0.335216	0.872043
6.976977	-0.536591	0.335187	0.871778
6.986987	-0.536355	0.335158	0.871513
6.996997	-0.536119	0.335130	0.871249
7.007007	-0.535884	0.335101	0.870985
7.017017	-0.535650	0.335072	0.870722
7.027027	-0.535416	0.335044	0.870460
7.037037	-0.535182	0.335015	0.870197
7.047047	-0.534950	0.334986	0.869936
7.057057	-0.534717	0.334957	0.869674
7.067067	-0.534485	0.334928	0.869414
7.077077	-0.534254	0.334900	0.869153
7.087087	-0.534023	0.334871	0.868894
7.097097	-0.533792	0.334842	0.868634
7.107107	-0.533562	0.334813	0.868375
7.117117	-0.533333	0.334784	0.868117
7.127127	-0.533104	0.334755	0.867859
7.137137	-0.532876	0.334726	0.867601
7.147147	-0.532648	0.334697	0.867344
7.157157	-0.532420	0.334668	0.867088
7.167167	-0.532193	0.334639	0.866832
7.177177	-0.531967	0.334609	0.866576
7.187187	-0.531741	0.334580	0.866321
7.197197	-0.531515	0.334551	0.866066
7.207207	-0.531290	0.334522	0.865812
7.217217	-0.531066	0.334493	0.865558
7.227227	-0.530841	0.334464	0.865305
7.237237	-0.530618	0.334434	0.865052
7.247247	-0.530395	0.334405	0.864800
7.257257	-0.530172	0.334376	0.864548
7.267267	-0.529950	0.334346	0.864296
7.277277	-0.529728	0.334317	0.864045
7.287287	-0.529507	0.334288	0.863794
7.297297	-0.529286	0.334258	0.863544
7.307307	-0.529066	0.334229	0.863295
7.317317	-0.528846	0.334199	0.863045
7.327327	-0.528626	0.334170	0.862796
7.337337	-0.528407	0.334141	0.862548
7.347347	-0.528189	0.334111	0.862300
7.357357	-0.527971	0.334082	0.862052
7.367367	-0.527753	0.334052	0.861805
7.377377	-0.527536	0.334023	0.861559
7.387387	-0.527319	0.333993	0.861312
7.397397	-0.527103	0.333963	0.861067
7.407407	-0.526887	0.333934	0.860821
7.417417	-0.526672	0.333904	0.860576
7.427427	-0.526457	0.333875	0.860332
7.437437	-0.526243	0.333845	0.860088
7.447447	-0.526029	0.333815	0.859844
7.457457	-0.525815	0.333786	0.859601
7.467467	-0.525602	0.333756	0.859358
7.477477	-0.525389	0.333726	0.859115
7.487487	-0.525177	0.333697	0.858873
7.497497	-0.524965	0.333667	0.858632
7.507508	-0.524754	0.333637	0.858391
7.517518	-0.524543	0.333607	0.858150
7.527528	-0.524332	0.333577	0.857910
7.537538	-0.524122	0.333548	0.857670
7.547548	-0.523912	0.333518	0.857430
7.557558	-0.523703	0.333488	0.857191
7.567568	-0.523494	0.333458	0.856952
7.577578	-0.523286	0.333428	0.856714
7.587588	-0.523078	0.333399	0.856476
7.597598	-0.522870	0.333369	0.856239
7.607608	-0.522663	0.333339	0.856002
7.617618	-0.522456	0.333309	0.855765
7.627628	-0.522250	0.333279	0.855529
7.637638	-0.522044	0.333249	0.855293
7.647648	-0.521839	0.333219	0.855058
7.657658	-0.521633	0.333189	0.854823
7.667668	-0.521429	0.333159	0.854588
7.677678	-0.521225	0.333129	0.854354
7.687688	-0.521021	0.333099	0.854120
7.697698	-0.520817	0.333069	0.853886
7.707708	-0.520614	0.333039	0.853653
7.717718	-0.520411	0.333009	0.853421
7.727728	-0.520209	0.332979	0.853188
7.737738	-0.520007	0.332949	0.852956
7.747748	-0.519806	0.332919	0.852725
7.757758	-0.519605	0.332889	0.852494
7.767768	-0.519404	0.332859	0.852263
7.777778	-0.519204	0.332829	0.852033
7.787788	-0.519004	0.332799	0.851803
7.797798	-0.518804	0.332769	0.851573
7.807808	-0.518605	0.332739	0.851344
7.817818	-0.518407	0.332709	0.851115
7.827828	-0.518208	0.332678	0.850887
7.837838	-0.518010	0.332648	0.850659
7.847848	-0.517813	0.332618	0.850431
7.857858	-0.517616	0.332588	0.850204
7.867868	-0.517419	0.332558	0.849977
7.877878	-0.517223	0.332528	0.849750
7.887888	-0.517027	0.332497	0.849524
7.897898	-0.516831	0.332467	0.849298
7.907908	-0.516636	0.332437	0.849073
7.917918	-0.516441	0.332407	0.848848
7.927928	-0.516246	0.332377	0.848623
7.937938	-0.516052	0.332347	0.848399
7.947948	-0.515858	0.332316	0.848175
7.957958	-0.515665	0.332286	0.847951
7.967968	-0.515472	0.332256	0.847728
7.977978	-0.515279	0.332226	0.847505
7.987988	-0.515087	0.332195	0.847283
7.997998	-0.514895	0.332165	0.847060
8.008008	-0.514704	0.332135	0.846839
8.018018	-0.514512	0.332105	0.846617
8.028028	-0.514322	0.332074	0.846396
8.038038	-0.514131	0.332044	0.846175
8.048048	-0.513941	0.332014	0.845955
8.058058	-0.513751	0.331984	0.845735
8.068068	-0.513562	0.331953	0.845515
8.078078	-0.513373	0.331923	0.845296
8.088088	-0.513184	0.331893	0.845077
8.098098	-0.512996	0.331863	0.844859
8.108108	-0.512808	0.331832	0.844640
8.118118	-0.512620	0.331802	0.844422
8.128128	-0.512433	0.331772	0.844205
8.138138	-0.512246	0.331741	0.843988
8.148148	-0.512060	0.331711	0.843771
8.158158	-0.511874	0.331681	0.843554
8.168168	-0.511688	0.331650	0.843338
8.178178	-0.511502	0.331620	0.843122
8.188188	-0.511317	0.331590	0.842907
8.198198	-0.511132	0.331559	0.842692
8.208208	-0.510948	0.331529	0.842477
8.218218	-0.510764	0.331499	0.842263
8.228228	-0.510580	0.331468	0.842048
8.238238	-0.510397	0.331438	0.841835
8.248248	-0.510213	0.331408	0.841621
8.258258	-0.510031	0.331377	0.841408
8.268268	-0.509848	0.331347	0.841195
8.278278	-0.509666	0.331317	0.840983
8.288288	-0.509484	0.331286	0.840771
8.298298	-0.509303	0.331256	0.840559
8.308308	-0.509122	0.331226	0.840348
8.318318	-0.508941	0.331195	0.840137
8.328328	-0.508761	0.331165	0.839926
8.338338	-0.508581	0.331135	0.839715
8.348348	-0.508401	0.331104	0.839505
8.358358	-0.508222	0.331074	0.839296
8.368368	-0.508042	0.331044	0.839086
8.378378	-0.507864	0.331013	0.838877
8.388388	-0.507685	0.330983	0.838668
8.398398	-0.507507	0.330953	0.838460
8.408408	-0.507329	0.330922	0.838252
8.418418	-0.507152	0.330892	0.838044
8.428428	-0.506975	0.330861	0.837836
8.438438	-0.506798	0.330831	0.837629
8.448448	-0.506621	0.330801	0.837422
8.458458	-0.506445	0.330770	0.837216
8.468468	-0.506269	0.330740	0.837009
8.478478	-0.506094	0.330710	0.836803
8.488488	-0.505918	0.330679	0.836598
8.498498	-0.505743	0.330649	0.836392
8.508509	-0.505569	0.330619	0.836188
8.518519	-0.505395	0.330588	0.835983
8.528529	-0.505221	0.330558	0.835779
8.538539	-0.505047	0.330528	0.835574
8.548549	-0.504873	0.330497	0.835371
8.558559	-0.504700	0.330467	0.835167
8.568569	-0.504528	0.330437	0.834964
8.578579	-0.504355	0.330406	0.834761
8.588589	-0.504183	0.330376	0.834559
8.598599	-0.504011	0.330346	0.834357
8.608609	-0.503840	0.330315	0.834155
8.618619	-0.503668	0.330285	0.833953
8.628629	-0.503497	0.330255	0.833752
8.638639	-0.503327	0.330224	0.833551
8.648649	-0.503156	0.330194	0.833350
8.658659	-0.502986	0.330164	0.833150
8.668669	-0.502817	0.330133	0.832950
8.678679	-0.502647	0.330103	0.832750
8.688689	-0.502478	0.330073	0.832551
8.698699	-0.502309	0.330042	0.832352
8.708709	-0.502141	0.330012	0.832153
8.718719	-0.501972	0.329982	0.831954
8.728729	-0.501804	0.329951	0.831756
8.738739	-0.501637	0.329921	0.831558
8.748749	-0.501469	0.329891	0.831360
8.758759	-0.501302	0.329861	0.831163
8.768769	-0.501136	0.329830	0.830966
8.778779	-0.500969	0.329800	0.830769
8.788789	-0.500803	0.329770	0.830573
8.798799	-0.500637	0.329739	0.830376
8.808809	-0.500471	0.329709	0.830180
8.818819	-0.500306	0.329679	0.829985
8.828829	-0.500141	0.329649	0.829789
8.838839	-0.499976	0.329618	0.829594
8.848849	-0.499811	0.329588	0.829400
8.858859	-0.499647	0.329558	0.829205
8.868869	-0.499483	0.329528	0.829011
8.878879	-0.499320	0.329497	0.828817
8.888889	-0.499156	0.329467	0.828623
8.898899	-0.498993	0.329437	0.828430
8.908909	-0.498830	0.329407	0.828237
8.918919	-0.498668	0.329376	0.828044
8.928929	-0.498506	0.329346	0.827852
8.938939	-0.498344	0.329316	0.827659
8.948949	-0.498182	0.329286	0.827468
8.958959	-0.498020	0.329256	0.827276
8.968969	-0.497859	0.329225	0.827085
8.978979	-0.497698	0.329195	0.826893
8.988989	-0.497538	0.329165	0.826703
8.998999	-0.497377	0.329135	0.826512
9.009009	-0.497217	0.329105	0.826322
9.019019	-0.497057	0.329074	0.826132
9.029029	-0.496898	0.329044	0.825942
9.039039	-0.496739	0.329014	0.825753
9.049049	-0.496580	0.328984	0.825563
9.059059	-0.496421	0.328954	0.825375
9.069069	-0.496262	0.328924	0.825186
9.079079	-0.496104	0.328893	0.824998
9.089089	-0.495946	0.328863	0.824810
9.099099	-0.495789	0.328833	0.824622
9.109109	-0.495631	0.328803	0.824434
9.119119	-0.495474	0.328773	0.824247
9.129129	-0.495317	0.328743	0.824060
9.139139	-0.495160	0.328713	0.823873
9.149149	-0.495004	0.328683	0.823687
9.159159	-0.494848	0.328653	0.823500
9.169169	-0.494692	0.328622	0.823315
9.179179	-0.494536	0.328592	0.823129
9.189189	-0.494381	0.328562	0.822943
9.199199	-0.494226	0.328532	0.822758
9.209209	-0.494071	0.328502	0.822573
9.219219	-0.493917	0.328472	0.822389
9.229229	-0.493762	0.328442	0.822204
9.239239	-0.493608	0.328412	0.822020
9.249249	-0.493454	0.328382	0.821836
9.259259	-0.493301	0.328352	0.821653
9.269269	-0.493148	0.328322	0.821470
9.279279	-0.492995	0.328292	0.821286
9.289289	-0.492842	0.328262	0.821104
9.299299	-0.492689	0.328232	0.820921
9.309309	-0.492537	0.328202	0.820739
9.319319	-0.492385	0.328172	0.820557
9.329329	-0.492233	0.328142	0.820375
9.339339	-0.492081	0.328112	0.820193
9.349349	-0.491930	0.328082	0.820012
9.359359	-0.491779	0.328052	0.819831
9.369369	-0.491628	0.328022	0.819650
9.379379	-0.491478	0.327992	0.819470
9.389389	-0.491327	0.327962	0.819290
9.399399	-0.491177	0.327932	0.819109
9.409409	-0.491027	0.327902	0.818930
9.419419	-0.490878	0.327873	0.818750
9.429429	-0.490728	0.327843	0.818571
9.439439	-0.490579	0.327813	0.818392
9.449449	-0.490430	0.327783	0.818213
9.459459	-0.490282	0.327753	0.818035
9.469469	-0.490133	0.327723	0.817856
9.479479	-0.489985	0.327693	0.817678
9.489489	-0.489837	0.327663	0.817500
9.499499	-0.489689	0.327634	0.817323
9.509510	-0.489542	0.327604	0.817146
9.519520	-0.489395	0.327574	0.816969
9.529530	-0.489248	0.327544	0.816792
9.539540	-0.489101	0.327514	0.816615
9.549550	-0.488954	0.327485	0.816439
9.559560	-0.488808	0.327455	0.816263
9.569570	-0.488662	0.327425	0.816087
9.579580	-0.488516	0.327395	0.815911
9.589590	-0.488370	0.327365	0.815736
9.599600	-0.488225	0.327336	0.815561
9.609610	-0.488080	0.327306	0.815386
9.619620	-0.487935	0.327276	0.815211
9.629630	-0.487790	0.327246	0.815037
9.639640	-0.487646	0.327217	0.814863
9.649650	-0.487502	0.327187	0.814689
9.659660	-0.487358	0.327157	0.814515
9.669670	-0.487214	0.327128	0.814341
9.679680	-0.487070	0.327098	0.814168
9.689690	-0.486927	0.327068	0.813995
9.699700	-0.486784	0.327039	0.813822
9.709710	-0.486641	0.327009	0.813650
9.719720	-0.486498	0.326979	0.813477
9.729730	-0.486356	0.326950	0.813305
9.739740	-0.486213	0.326920	0.813134
9.749750	-0.486071	0.326890	0.812962
9.759760	-0.485930	0.326861	0.812791
9.769770	-0.485788	0.326831	0.812619
9.779780	-0.485647	0.326802	0.812448
9.789790	-0.485506	0.326772	0.812278
9.799800	-0.485365	0.326743	0.812107
9.809810	-0.485224	0.326713	0.811937
9.819820	-0.485084	0.326683	0.811767
9.829830	-0.484943	0.326654	0.811597
9.839840	-0.484803	0.326624	0.811428
9.849850	-0.484663	0.326595	0.811258
9.859860	-0.484524	0.326565	0.811089
9.869870	-0.484384	0.326536	0.810920
9.879880	-0.484245	0.326506	0.810752
9.889890	-0.484106	0.326477	0.810583
9.899900	-0.483967	0.326447	0.810415
9.909910	-0.483829	0.326418	0.810247
9.919920	-0.483691	0.326389	0.810079
9.929930	-0.483552	0.326359	0.809912
9.939940	-0.483415	0.326330	0.809744
9.949950	-0.483277	0.326300	0.809577
9.959960	-0.483139	0.326271	0.809410
9.969970	-0.483002	0.326241	0.809243
9.979980	-0.482865	0.326212	0.809077
9.989990	-0.482728	0.326183	0.808911
10.000000	-0.482591	0.326153	0.808745

